A Comprehensive Survey of Unmanned Aerial Systems' Risks and Mitigation Strategies

In the last decade, the rapid growth of Unmanned Aircraft Systems (UAS) and Unmanned Aircraft Vehicles (UAV) in communication, defense, and transportation has increased. The application of UAS will continue to increase rapidly. This has led researchers to examine security vulnerabilities in various facets of UAS infrastructure and UAVs, which form a part of the UAS system to reinforce these critical systems. This survey summarizes the cybersecurity vulnerabilities in several phases of UAV deployment, the likelihood of each vulnerability's occurrence, the impact of attacks, and mitigation strategies that could be applied. We go beyond the state-of-the-art by taking a comprehensive approach to enhancing UAS security by performing an analysis of both UAS-specific and non-UAS-specific mitigation strategies that are applicable within the UAS domain to define the lessons learned. We also present relevant cybersecurity standards and their recommendations in the UAS context. Despite the significant literature in UAS security and the relevance of cyberphysical and networked systems security approaches from the past, which we identify in the survey, we find several critical research gaps that require further investigation. These form part of our discussions and recommendations for the future exploration by our research community.

==> UAV-Survey-NMSU/MoveTOACCESS.tex.txt <==
\documentclass[journal,comsoc]{IEEEtran}


\begin{document}


\title{A Comprehensive Survey of Unmanned Aerial Systems’ Risks and Mitigation Strategies} %
 \author{Sharad Shrestha~\IEEEmembership{Student Member,~IEEE},
         Mohammed Ababneh,
         Satyajayant Misra~\IEEEmembership{Member,~IEEE},
         Henry M. Cathey,~Jr., 
         Roopa Vishwanathan,
         Matt Jansen,
         Yeongjin Jang,         
         Rakesh Bobba~\IEEEmembership{Member,~IEEE},
         Jinhong Choi 
 \thanks{S. Shrestha, M Ababneh, S. Misra, R. Vishwanathan are with the Department of Computer Science at New Mexico State University (NMSU); S. Misra is also with the Department of Electrical and Computer Engineering at NMSU. H.M. Cathey is with the Physical Science Laboratory at NMSU. M. Jansen, Y. Jang, R. Bobba are with the Department of Computer Science at Oregon State University, J.Choi is with Samsung Research.}
}

\IEEEpeerreviewmaketitle

\maketitle



 \begin{IEEEbiography}%[{\includegraphics[width=1in,clip,keepaspectratio]{Figures/sharad.jpg}}]
 {Sharad Shrestha} (S'22) completed his Bachelor of Engineering at Pulchowk Campus, Nepal, in 2013, followed by a Master of Science in Computer Science from Central Michigan University, USA, in 2016. He is presently a Ph.D. student in computer science with a concentration on cybersecurity at New Mexico State University. His research interests encompass Smart Grid technologies, Unmanned Aerial Vehicles (UAVs), and 5G networks, focusing on enhancing their security and efficiency. \textbf{}
 \end{IEEEbiography}

\begin{IEEEbiography}
    {Mohammed Ababneh} received his B.S. and M.S. degrees in computer science from AL al-bayt University and Yarmouk University in Jordan, respectively. He is currently pursuing his Ph.D. in computer science at New Mexico State University. His areas of focus in research include; layer-2 blockchain protocols, payment channel networks, and cryptographic protocol design.
\end{IEEEbiography}

 \begin{IEEEbiography}%[{\includegraphics[width=1in,clip,keepaspectratio]{Figures/misra.pdf}}]
 {Satyajayant Misra}
 (S'05, M'09) is a professor in computer science and electrical and computer engineering at New Mexico State University. He completed his Ph.D. in Computer Science from ASU, AZ, USA, in 2009. His research interests are in wireless networks, the Internet, and smart grid architectures and protocols. He serves on several IEEE/ACM journal editorial boards and conference executive committees including editorship in IEEE Transactions on Mobile Computing and IEEE Transactions on Network Science and Engineering. He has authored over 100 peer-reviewed publications. 
 \end{IEEEbiography}

 \begin{IEEEbiography}
     {Roopa Vishwanathan} is an Assistant Professor in the Dept. of Computer Science at New Mexico State University, Las Cruces, NM. Her current areas of research are applied cryptography, security of blockchain-based applications, and scalability of blockchains (Layer 2 protocols). Her research group's results in this area include the design of pathfinding, routing, and rebalancing protocols for payment channel networks. The other area she is interested in is cryptographic protocol design. Past work in this area includes design of secure revocable chameleon hash schemes, design of revocable attribute-based encryption and signature schemes, and design of redactable or rewritable blockchains.
 \end{IEEEbiography}

\begin{IEEEbiography}
    {Henry M. Cathey, Jr.} is the Aerospace Division Director at the New Mexico State University’s, Physical Science Laboratory and serves as the Director of the FAA approved New Mexico UAS Flight Test Site.  Responsibilities include support for scientific ballooning, Unmanned Aircraft Systems, and other suborbital efforts. His core concentrations focus on research and new technology implementation. He leads research efforts focusing on sUAS DAA requirements, BVLOS, Cybersecurity, Counter UAS, and led FAA STEM minority outreach education using UAV’s as the central learning platform. In July 2015 he was awarded a NASA Exceptional Public Service Medal for his contributions to NASA’s mission.
\end{IEEEbiography}

\begin{IEEEbiography}
    {Matthew Jansen} is a recent graduate from Oregon State University's Computer Science program in Corvallis, OR, USA. His research interests are in host-based intrusion detection, with a focus in graph-based endpoint auditing, detection, and attack investigation. He received his Honors B.S. and M.S. in Computer Science from Oregon State University in 2020 and 2023, respectively. 
\end{IEEEbiography}

\begin{IEEEbiography}
    {Jinhong Choi} is currently pursuing the M.S. degree in computer science at Oregon State University, located in Corvallis, OR, USA. His research interest lies in cyber-physical security for drones, focusing on implications of manipulated data inputs, from sensors and incoming messages. He is also interested in assessing algorithms for drone swarm, utilizing a nano drone platform.
\end{IEEEbiography}

\begin{IEEEbiography}
    {Rakesh B. Bobba} (M'06) is an Associate Professor in the School of Electrical Engineering and Computer Science, Oregon State University, Corvallis, OR, USA. He is an Dr. Bobba's research interests are in the design of secure and trustworthy networked and distributed computer systems, with a current focus on cyber-physical critical infrastructures, real-time systems, trustworthy machine learning, and privacy. He received his B.E.(Hons.) in Electrical and Electronics Engineering from Birla Institute of Technology and Science, Pilani, India in 2000; and  M.Sc. and Ph.D. degrees in Electrical and Computer Engineering from University of Maryland at College Park in 2007 and 2009, respectively.
\end{IEEEbiography}

\begin{IEEEbiography}
    {Yeongjin Jang}  is a Principal Engineer, Software Vulnerability Research at Samsung Research America.  Dr. Jang’s research interests are in trustworthy computing, vulnerability discovery and analysis, side-channel attack and defense, developing new exploit primitives, mobile security, practical applied cryptography, jailbreaking, and building defense mechanisms. He received his B.S. Computer Science from KAIST in 2010; and M.S. and Ph.D. degrees in Computer Science from Georgia Tech. in 2016 and 2017, respectively.
\end{IEEEbiography}
 
\end{document}




==> UAV-Survey-NMSU/removed.txt <==

\section{\textbf{Introduction}\label{Introduction}}
\begin{figure*}[htp]
    \centering
    \includegraphics[width=\linewidth]{./Images/uavphases.jpg}
    \caption{UAV phases of operation could be divided into seven stages. Each operation comprises several activities and system components in hardware, software, network link, GCS, and cloud. }
    \label{fig:phaseOfOperation}
      \vspace{-15pt}
\end{figure*}

UAVs are complex aircraft systems operating without a human on board; they can be programmed to operate automatically, semi-automatically, or manually. 
UAVs, also known as drones, have both civilian and military applications and are used in various domains, such as agriculture, e-commerce, surveillance, search and rescue, aerial data collection, aerial photography/videography, and emergency services~\cite{shakhatreh2019unmanned}. 
UAVs come in various sizes that range from 200~gms to 600~Kgs in some military applications~\cite{anatomy}.
UAVs are automatic if they can execute a pre-planned maneuver or flight operation without human intervention. 

Since UAVs are aerial mobile devices, they use wireless channels for communication and are, therefore, vulnerable to cyber threats. 
Communication to/from/between UAVs takes place via radio communication from the ground control station (GCS), satellite communication, or inter-UAV communication~\cite{goraj2007uav}. 
If not secured, an attacker could compromise the communication channel, the security and integrity of sensitive data, possibly endanger the lives of civilians on the ground. As a cyberphysical entity, UAVs/UAS are unique in that their systems differ in complexity, which could introduce greater or less network complexity. This is determined by whether they require a network via cellular network (cell level), multiple UAVs (system), or communication through the Cloud (system of systems) as described in previous work~\cite{wang2019survey}.

Government bodies within each nation oversee civil aviation, including commercial airlines, cargo airlines, UAVs, and others. 
%The list provided in Table~\ref{tab:regulatoryAgencies} enumerates the various agencies tasked with managing aviation within the respective countries. 
Drone Regulation Report~\cite{DroneIndustryInsights_2023} refers to a document that provides information and insights about regulations, laws, guidelines, and policies about the operation and use of UAVs. 

The Drone Regulation Report 2022 comprehensively analyzes and evaluates global drone regulations and their impact on the industry. The Drone Readiness Index (DRI) is central to this report, which quantitatively assesses qualitative drone regulations through six key criteria: significance, workforce capacity, administrative structure, operational limitations, airspace integration, and public reception. The report includes in-depth profiles of 21 significant drone markets worldwide. The report indicates that the US Federal Aviation Administration (FAA) and the European Union Aviation Safety Agency (EASA) have upheld their leadership positions by implementing forward-thinking regulations that drive the advancement of drone technology.

The FAA has a long history of regulating civil aviation. It was established in 1958 and has been responsible for regulating civil aviation ever since. It is one of the world's largest and most influential aviation regulatory agencies due to the size and complexity of the U.S. aviation industry~\cite{FAA_history}. Its regulations and standards often set trends that other countries may follow. %The FAA has historically been at the forefront of aviation technology, research, and development. It has significantly improved air traffic control systems, navigation technologies, and safety protocols. 
While the FAA's primary jurisdiction is the United States, it collaborates extensively with other aviation authorities worldwide. Organizations such as the International Civil Aviation Organization (ICAO) often develop international standards and practices with cooperation and collaboration with FAA~\cite{ICAOaTraining}. 
%This gives the FAA a deep understanding of the industry and its challenges. The FAA has a large and experienced staff of more than 40,000 employees, many of whom are experts in aviation safety. This staff is responsible for developing and enforcing regulations, inspecting aircraft and airports, and investigating accidents. It works with the aviation authorities of other countries to establish international safety standards and to share information about accidents and incidents. This helps to ensure that aviation safety is a priority around the world.
The FAA has a global reach and a regional office in Brussels, Belgium, with senior representatives in France, the United Kingdom, Senegal, the United Arab Emirates, and Poland~\cite{faa_international}. 
%FAA provides air traffic control services over U.S. territory and international waters where the ICAO has delegated such authority, as shown in figure~\ref{fig:US_overflight}.
We concentrate on the FAA guidelines as the foundation for the remainder of the paper due to the FAA's reach, their extensive scope, robust regulatory framework, and demonstrated expertise.

This point forward in the document, the term 'UAV' is used to refer to unmanned aircraft, whereas 'UAS' denotes the combination of the UAV and the requisite infrastructure for its operation together forming a system.
%UAS is a system containing the infrastructure required to operate UAVs. 
This is particularly true when UAV missions seek to operate in the shared airspace with civilian (recreational and commercial aviation) and military aviation traffic.
%such as the US National Airspace System (NAS). The US airspace is the busiest and most complex in the world~\cite{faabusiestandcomples}. 
%The components of the NAS form a complex collection of systems, procedures, facilities, aircraft, and people. 
%For example, it includes entities and systems such as the US airspace, flight navigation system, equipment, services, flight charts, information/services, rules/negotiations, manpower and material. Operations in the NAS are typically divided into three sectors from civil, military, and commercial. Because many of the components are shared jointly with the military, the FAA’s role in airspace (NAS) management is to uphold its core mission of safety and efficiency for both civilian and military aircraft. 
This survey assesses UAS components in relation to the safety needs of the national airspace (NAS) by adopting methods from the FAA's safety risk management strategy outlined in the Safety Management System (SMS) Manual~\cite{faaatosmsmanual}. As a result, this is the first survey in the literature to comprehensively and categorically assess the safety risks related to UAV/UAS components in hardware, software, GCS, network link, and server, while also being the first to identify critical safety risk hazards for each of its phases of operation.

Unsecured UASs serve as an attractive target for adversaries who could exploit and weaponize them for malicious actions. 
We classified UAV operation in several phases, surveyed an exhaustive list of cyberphysical attacks, and identified crucial research areas corresponding to significant levels of likelihood, severity, and risk for each phase of the UAS operation.
These entities are considered potential adversaries that may attempt to attack the NAS.
%The latest revision of the National Strategy for Aviation Security~\cite{house2018national} (2018), broadened the scope of identified potential threats to the National Airspace System. Listed threats include terrorism, hostile nations, criminal activities, insiders, foreign intelligence efforts, and the spread of infectious diseases by air travel.
%In November 2020, the Cybersecurity and Infrastructure Security Agency (CISA) within the US Department of Homeland Security released a document advising US government agencies on protecting themselves against the threat of UAS~\cite{cybersecurity2020infrastructure}. 
Adversaries can use UAVs to carry out several threats, such as collecting information about federal government operations, bypassing security measures to deliver illegal items, interfering with government operations, mounting firearms, explosives, chemicals, or biological agents, and deliberately crashing against infrastructure.

Adversaries could use UAS cyberattacks in several ways: hostilities, smuggling or contraband delivery, disruption of government business, and weapons~\cite{cybersecurity2020infrastructure}.
Malicious actors can perform unauthorized surveillance by hijacking a UAV and/or its components to either exfiltrate data from a UAV in a private area or direct it to perform illegal activities or other cyberattacks. 
If the UAS infrastructure is connected to the internet, the malicious actor can transfer the collected information through a remote connection to a remote server.  Alternatively, an attacker may choose to target a remote server where the authorized surveillance data is stored and extract the footage.
We now enumerate a list of UAS attacks drawn from the US Cybersecurity and Infrastructure Security Agency (CISA) classification~\cite{cybersecurity2020infrastructure}. 


1) Smuggling or Contraband Delivery:
UAVs would need to be equipped with special equipment to mount contraband. 
A UAS can be hijacked and repurposed for smuggling illegal substances, but it is less probable than the scenario where the UAS is obtained by malicious actors to use for such contra-activities.
The small size of UAVs helps them avoid detection by the authorities, making them attractive for such applications by malicious actors.


2) Disruption of Government Business:
Unauthorized UAS interference and cyber capabilities pose critical threats to government operations. 
Unauthorized UAV usage near secure government locations, such as airports, military bases, and no-fly zones presents a persistent threat, with resultant disruptions, endangering of lives, and compromising national security.
An adversary could hijack a UAS, fly it to a restricted location, and cause interruptions to government operations. If the UAV is loaded with cyber-exploitation toolkits or other malicious payloads, it could compromise networks or hosts within the UAV's proximity. For example, a hijacked UAV could infiltrate a secure location and launch Wi-Fi attacks on the wireless network or 
attack the NAS infrastructure via radio frequency (RF) jamming
at an airport or a secure government facility.


3) Weaponization:
UAVs can be compromised and taken control by an adversary, who may mount weapons, such as firearms, explosives, or chemical/biological agents on them. The hijacked UAV can then be programmed to collide with other UAVs or aircraft in the airspace, thus posing a serious threat to life, while disrupting regular flight operations.
Denial-of-service attacks on UAS infrastructure can lead to loss of aircraft control, thus risking collisions with people, other aircraft, and critical infrastructure like electrical grids and oil and gas refineries.

\subsection{Recent Attacks}
UAVs are advanced embedded machines with aerial capabilities; hence, cyberattacks on UAVs are similar to attacks on any other computing system. 
The RQ-170 incident was a well-known attack on a Lockheed Martin RQ-170 Sentinel UAV that resulted in its capture~\cite{rq170}. The attacker forced the UAV to land by jamming the GPS satellites and spoofing GPS information. 
The video feed of UAVs from the US Army used in Iraq, Afghanistan, and Pakistan were hacked using software available for as low as \$26~\cite{the_uav_guardian_2009}. In 2016 US border patrol UAVs used for surveillance were hacked by drug cartels~\cite{bywaqas_waqas_sultan_sultan_ahmed_ahmed_amir_amir_2019,zaleski_2016} using GPS spoofing.
Da-Jiang Innovations (DJI), is a popular manufacturer of off-the-shelf available UAV for civilian and hobby use, with over 70\% of the UAV market share~\cite{dji_market_share}. Their UAVs could be controlled using two sources of light by tricking the autonomous collision avoidance system and thus physically guiding the UAVs wherever the adversary wishes~\cite{singh_2022}.


\subsection{Review of Existing UAV Security Surveys}

\begin{table*}[t]
\footnotesize
\vspace{-5pt}
  \centering
 \begin{tabular}{||c | c | c | c | c | c | c | c ||} 
 \hline
 Survey & Attack & \shortstack{Mitigation \\ Strategy}  & \shortstack{Ranks of \\ Severity} & \shortstack{UAV or UAS} & \shortstack{Hardware (\hardwareC) or \\ Software (\softwareC)} & \shortstack{Goes Beyond \\ Network Attacks} & Phases \\ [0.5ex] 
 \hline\hline
 \cite{leccadito2018survey} & \cmark  & \cmark  & \xmark & UAS & \hardwareC \softwareC & \cmark & \xmark  \\ 
 \cite{krishna2017review}  & \cmark  & \xmark & \xmark & UAV & \xmark & \xmark & \xmark \\
 \cite{gupta2015survey} & \cmark  & \xmark & \xmark & UAV & \xmark & \xmark & \xmark \\
 \cite{choudhary2018intrusion} & \xmark & \xmark & \xmark & UAV & \hardwareC & \xmark & \xmark\\
 \cite{choudhary2018internet} & \cmark  & \xmark & \xmark & UAV & \softwareC & \xmark & \xmark \\ 
 \cite{manesh2019cyber} & \cmark  & \cmark  & \cmark & UAS & \hardwareC & \xmark & \xmark \\ 
 \cite{nassi2021sok} & \cmark  & \cmark  & \cmark & UAS & \hardwareC \softwareC & \cmark & \xmark \\
 \cite{javaid2012cyber} & \xmark & \xmark & \cmark & UAS & \softwareC & \cmark & \xmark\\
 \cite{majeed2021drone} & \cmark  & \cmark  & \xmark & UAV & \hardwareC & \cmark & \xmark \\
 \cite{lin2018security} & \xmark & \cmark  & \xmark & UAV & \xmark & \xmark & \xmark\\ 
 \cite{wang2019survey} & \xmark & \xmark & \xmark & UAS & \hardwareC \softwareC & \cmark & \xmark \\
 \cite{altawy2016security} & \cmark & \cmark & \xmark & UAS & \hardwareC \softwareC & \cmark & \xmark \\
 This Paper & \cmark & \cmark & \cmark & UAS & \hardwareC \softwareC & \cmark & \cmark\\[1ex] 
 \hline
 \end{tabular}
  \caption{Comparison among existing UAV security surveys.}
  \label{tab:UAVSurveyComparison}
    \vspace{-15pt}
\end{table*}

Operating a UAV consists of a set of sequential phases: pre-flight mission planning, preparation, launch, flight, return to land, and post-flight phases as illustrated in Figure \ref{fig:phaseOfOperation}. 
Generally, each phase and the corresponding security is handled by a specially trained individual. 
The phases of UAS operations are critical due to the evolving cyber challenges posed by the diverse network complexities involved (cellular, WiFi, private/system, cloud, etc.). As a result, it is essential to take a focused and critical approach to consider the various aspects of UAS components within these phases.

Given the inherent combination of physical and cyber devices within UAVs, their susceptibility to a wide range of attacks becomes a significant concern. The vulnerability of UAVs while operating in open airspace exposes them to potential threats, as they lack the protection afforded to computer systems stored in secured and locked-down facilities. Each operational phase, along with their historical, current, and future security characteristics, poses distinctive challenges and risks. Since attackers are driven based on reachability, ease of attack, and reward/impact at each phase of operation, the likelihoods are also reflective of these dynamic parameters during a UAS mission. The novelty of this survey paper comes from recognizing these varying levels of safety risks for each phase and presenting corresponding cyber vulnerabilities and their potential solutions. Before highlighting the novelty of this survey, we first present a comprehensive analysis of the state-of-the-art.

In~\cite{wang2019survey}, Wang et al. surveyed a categorization of UAV networks from a cyber-physical perspective, with respect to their defined hierarchy of networks via cell service, multiple UAVs, or the Cloud. The survey discussed security and privacy issues in the CPS domain, while vulnerabilities and mitigation strategies were not the focus. Leccadito et al. in~\cite{leccadito2018survey} defined attack and mitigation models; however, their survey did not list mitigation strategies that could be applied to deal with all the attack vectors. 
In~\cite{krishna2017review}, Krishna et al. described the potential attacks on UAVs but not how they were implemented or any mitigation strategies. 
Gupta et al.~\cite{gupta2015survey} categorized UAV network threats but did not discuss how the attack and potential defense can be orchestrated.
Lin et al.~\cite{lin2018security} described the potential security issues in cloud storage and access control but did not discuss potential vulnerabilities beyond the networking domain. In~\cite{choudhary2018intrusion}, Choudhary et al. elaborated on the current state-of-the-art approaches in UAV intrusion detection systems. The paper, however, did not provide insight into other attacks on UAVs and the steps needed to avoid and prevent the attacks. Choudhary et al. followed up in~\cite{choudhary2018internet} by listing attacks that were possible to orchestrate in UAV, but the survey did not elaborate on how these attacks were carried out and possible mitigations against them.
Other existing literature surveys included defense strategies but their UAV security models were very high level and they did not detail the vulnerability and mitigation strategies by the phase of operations of UAV~\cite{lin2018security, manesh2019cyber, nassi2021sok, javaid2012cyber}, which make them too general. 



Manesh et al. in~\cite{manesh2019cyber} described various attacks and their defense strategies with statistical and machine learning models and antenna arrays. Nassi et al.~\cite{nassi2021sok} and Javaid et al.~\cite{javaid2012cyber} presented strategies to identify critical research gaps in UAVs. Nassi et al. focused their attack and mitigation model on the defense of UAVs from society and the defense of society from UAVs~\cite{nassi2021sok}. The UAV vulnerabilities needing more significant research efforts were identified by their rankings of (high) exposure and (low) complexity levels. Because that survey focused primarily on the UAV in flight, it~\cite{javaid2012cyber} did not cover the vulnerabilities that may specifically occur before the UAV becomes airborne (e.g., supply chain attacks). Javaid et al.~\cite{javaid2012cyber} were the only other authors who identified and ranked the importance of UAV threats by levels of risk as a product of likelihood and impact. However, it has been more than a decade since their analysis, and neither Javaid et al. nor Nassi et al. identified the most urgent UAV vulnerabilities by their respective phases. This is important because unique entities deal with security vulnerabilities in each phase. 


\subsection{Novel Contribution of This Survey}
In our comprehensive review of the literature spanning multiple surveys, none provided comprehensive defense measures for vulnerabilities across all phases and components of a UAV system~\cite{wang2019survey, altawy2016security, krishna2017review, gupta2015survey, lin2018security, choudhary2018intrusion, choudhary2018internet, manesh2019cyber, majeed2021drone, nassi2021sok}. 
Table~\ref{tab:UAVSurveyComparison} compares this survey with state-of-the-art, outlining the taxonomy of work in the area and highlighting unique features. The table highlights the unique characteristics of our survey distinguishing its exhaustive approach and novel contributions when compared to the existing body of knowledge. Our comparative analysis helps to pinpoint gaps in the surveyed literature, identify open research problems, and helps provide a thorough introduction to the field. 

Given the preponderance of existing UAV threats and the increasing possibility of new vulnerabilities being discovered due to their increased applications in various fields, such as entertainment, videography, surveillance, military, manufacturing, delivery, etc., strategies for ranking the importance of UAV threats are needed to accelerate its widespread adoption in such applications. This survey presents a holistic view emphasizing the UAV threats and corresponding mitigations according to each phase. We present a comprehensive ranking system that evaluates both the probability and potential impact of every attack. Our ranking system enables an understanding of the risks posed by various attacks, taking into account their likelihood of occurrence as well as the severity of their potential consequences.

As presented in this survey, some attacks on UAVs have a higher impact than others. To the best of our knowledge, this is the only paper that defines and identifies all major attacks on UAVs under each mode of operation.
We note that a non-peer reviewed, abridged version of this survey is available for public access as a report on the US FAA website~\cite{FAA2022ASSURE} (this research was funded in part by the US FAA).   

\subsection{Survey Organization}
The rest of this survey is organized following the \underline{D}escribe System, \underline{I}dentify Hazards, \underline{A}nalyze Risk, \underline{A}ssess Risk, and \underline{T}reat Risk (DIAAT) protocol presented in US FAA's Safety Risk Management (SRM) report.
%illustrated in Figure \ref{fig:diaatprocess}. 
The DIAAT phases described the five phases of the SRM process, according to the FAA's Safety Management System Manual~\cite{faaatosmsmanual}. 
%The acronym states to Describe, Identify, Analyze, Assess, and Treat risks of the NAS. 
Section 2 defines the scope of our risk assessment, and introduces the phases of operation in UAV applications. It serves as the first step of the DIAAT protocol in defining the scope, objectives, and stakeholders. Section 3 categorizes and identifies a comprehensive set of vulnerabilities that can arise due to the nature of UAVs as cyber-physical devices, covering the second step of DIAAT protocol. In Section 4, our rankings are provided for the likelihood and severity of each attack, performing the assessment of the identified vulnerabilities. This section represents the third and fourth steps of the DIAAT protocol. It includes the analysis phase, where the levels of risk are calculated based on the assessment rankings. Section 5 focuses on mitigation strategies and serves as the fifth phase of the DIAAT protocol. The remaining sections provide discussion on future works and directions and cover topics such as remote IDs, risk urgency, lessons learned, and conclusion.

\section{ \textbf{UAV Phases of Operation}\label{UAVPhasesofOperation}}

Every UAV mission or flight comprises several distinct phases. These phases are defined to organize and manage the various aspects of UAV operation, from preparation to completion. Figure~\ref{fig:phaseOfOperation} shows seven phases of UAV operations, featuring several activities and system components in hardware, software, network link, GCS, and cloud. 

\subsection{Pre-Flight/Mission Planning}

The pre-flight phase of a UAV consists of mission planning for planning the flight path and goals. Flight and navigation plans are checked in both manual and autonomous flight systems. Clearances required for UAVs to complete the mission are achieved.  
Pilots (operators) are trained (prepared) so that they are familiar with flight path and other relevant information.
Parameters affecting flight paths in the pre-flight planning phase may include speed, size, and start time. 

Global path-finding algorithms in 3-dimensional spaces are used to find optimal and collision-free paths from launch to landing of UAVs. These include adaptive planning algorithms that calculate an optimized trajectory considering boundaries~\cite{meister2008adaptive}, or weighted shortest path~\cite{tran2021global}. Since this is done pre-flight, processing power is not limited by the battery constraint of UAVs. However, to account for unexpected obstacles or changes in environmental conditions, real-time path planning would also require that the algorithms be efficient to calculate and transmit the trajectory within a reasonable time to the UAV.


\subsection{Preparation/System Checks}
During the preparation phase, a ground station completes the flight report, and the flight controls are configured. This enables either a pilot or a computer to control the UAV. Data link communication between the GCS and UAV is established. Various onboard sensors, such as altimeters, GPS, barometers, and compass are checked and verified to operate error-free.
    

Before the final launch of the UAV for the mission, the preparation of UAVs is done to check that all systems are in order. This includes individual checks for each system’s health, proper mission and software loading, and installation of necessary hardware, such as appropriate batteries, and cameras. 
Other components of the UAS should also be prepared such as getting the pilot/crew ready for manual tasks, setting up the communication links and servers, and monitoring the UAV during its mission. 
Critical processes in this phase include mechanical inspection of the airframes, 
verification of system parameters and settings, functional checks of control surfaces and communication links, and calibration of sensors,
such as barometers and GPS.  


\subsection{Launch}
The launch phase starts when the UAV takes off and ends when it reaches cruise altitude. This phase includes periodic system checks to ensure that all components are running as expected. 
The altimeter has to be constantly monitored to verify if UAV has reached a cruising altitude. 
An autonomous flight plan verification mechanism is used to verify that the UAV can accomplish its flight path during the launch phase, ensuring that the UAV's sensors and systems are functioning correctly and the UAV can safely transition to its autonomous flight plan under potentially changing environmental conditions.

\subsection{Mission/Application/Flight}
As soon as a UAV reaches cruising altitude, it stays at that altitude for most of the flight unless there is a change in flight path due to weather changes or physical obstacles. A constant communication link between the UAV and the base station lets the pilot know that the UAV is on the correct predetermined path. Payloads should be securely attached to the UAV until they are released. All the sensors are also periodically monitored during the flight to ensure they function as intended. In certain applications, a video relay between the UAV and the ground station helps the pilot know the UAV's orientation in First person view (FPV) and control it when it is not in the pilot's line of sight (LOS). 

\subsection{Return to Land} 
Most UAVs are built to be reusable, similar to human-crewed aircraft. After a UAV completes its mission, it either returns to the ground station or lands in a safe, designated area. Depending on the UAV type and its capabilities, this descent process could be either manual or autonomous. In an autonomous system, the UAV follows the pre-planned path to land.

\subsection{Post Flight} %More on this?
After the UAV lands, operators perform post-flight system checks, including visual inspection and software and sensor checks. This ensures each component is in good condition and without degradation. Depending on the application, mission-related data can also be downloaded as part of this phase.

\subsection{Emergency Situation}
During any operation phase, if the UAV goes into a state outside of the original flight plan for the mission or its critical components malfunction, the UAV goes into an emergency state that consists of a series of predefined procedures and checklists to prevent an accident. Emergency procedures aim to recover the UAV to continue the mission or attempt to land the UAV in the safest manner possible while considering other physical structures, UAVs, and living beings in the vicinity of the UAV. Depending on the mission, the procedures may also include deleting sensitive flight data.

\begin{figure}
  \vspace{-10pt}
    \centering
    \includegraphics[width=2.0in]{./Images/UAVDefinitionDiagram.png}
    \caption{UAV components can be categorized into: UAV hardware, UAV software, Network link, GCS, and Cloud/Server.}
    \label{fig:componentsOfUAV}
      \vspace{-10pt}
\end{figure}



\section{ \textbf{Vulnerabilities in UAS}\label{sec:VulnerabilitiesinUAS}} %\ca{changed to UAS since it includes UAV, GCS, etc. in this section}

Like most embedded and cyberphysical systems, UAVs are prone to (physical and cyberphysical) attacks. Understanding the vulnerabilities is the first step to addressing them.
Figure \ref{fig:componentsOfUAV} describes the components of a UAV system. Every component of the UAV system is prone to attack. Failure in one component adversely affects other components and might cause an overall system failure. This section describes possible cyberphysical vulnerabilities in UAS in terms of the components: hardware, software, GCS, network link, and server/cloud.
%maybe add an example of how the single components lead to many other components failing (down to a full-on crash, etc.).


\subsection{Hardware Vulnerabilities}
Hardware includes physical devices in UAVs, such as sensors (e.g., gyroscopes and accelerometers), microprocessors, circuit boards, propellers, and the UAV in general. 
%A gyroscope measures the angular velocity and orientation, and accelerometers measure the acceleration and tilt. Some UAVs merge these two sensors into one sensor they are called the inertial measurement unit (IMU). It provides an output that describes the aircraft’s acceleration, position, orientation, and speed. 
In addition, other physical layer devices, such as the power system, control system, communication module, fans, and rotors~\cite{li2020survey} are also targets of attacks. Attacks on the physical subsystem or the complete UAV system may result in human, economic, and environmental harm. 
Sensors that rely on external agents for sensing are highly vulnerable to attacks. 
For example, adversarial AI can generate subtle perturbations that deceive deep learning-based sensors and navigation systems on UAVs~\cite{tian2021adversarial}. This can cause dangerous spoofing attacks or result in the UAV attempting to avoid collisions with non-existent obstacles, highlighting the critical importance of designing UAV hardware and software with robustness and security in mind. Other onboard sensors, such as GPS, RADAR, LIDAR, and vision-based sensors, are vulnerable to attackers. In what follows, we enumerate the different hardware vulnerabilities.

\subsubsection{\textbf{Spoofing}} Adversaries may spoof the identities of certain devices in order to trick an entity into believing false data is coming from a trusted UAV. Adversaries can either generate a copy of actual signals from other sources or generate false signals, tricking the UAV into either failing its mission, losing control leading to damage to the UAV, or hijacking it entirely. The adversary can deceive the receiver into false actions based upon false information about its environment, such as location, time, or other conditional propositions regarding its mission. 
A jamming signal can break the pairing between the controller and UAV. This could be followed up by connecting the UAV to the attacker's controller to take control of the UAV~\cite{trujano2016security}. 
GPS signals used in civilian UAVs are unencrypted. With GPS spoofing, adversaries send false higher-power GPS signals (higher power than true GPS signal). Once it receives these higher-powered false GPS signals, the UAV uses it as if it were a true GPS signal. GPS spoofing is hence easy to perform as it only requires sending a strong GPS signal to a UAV with a slightly higher power than the actual GPS signal it receives~\cite{kerns2014unmanned}.
   
\subsubsection{\textbf{Jamming}} The attacker in a jamming attack disrupts the communication channel between components in the UAV system. 
We differentiate this from network level jamming, which typically involves/affect multiple nodes, which is discussed in the Section \ref{NetworkLinkVulnerabilities}.
Here, adversaries, also known as jammers, generate high amplitude radio frequency (RF) signals corresponding to the frequency used by UAVs~\cite{park2021survey}. This is typically done by blasting electromagnetic noise at the radio frequencies used by the UAS to send and receive information. Adversaries generally target communication channels or GPS signals. Attackers can also flood the communication network with garbage signals that consume bandwidth and computing resources. Jammers can be categorized as constant, deceptive, random, reactive, and brute force~\cite{grover2014jamming}.
  
\subsubsection{\textbf{Firmware Flashing}} Firmware is the code operating the embedded devices of UAV hardware. Firmware flashing involves completely removing and rewriting the existing firmware with a new one. Attack vectors for this attack may be from the same local network or over the internet. Firmware flashing has been demonstrated to affect sensors of commercial IoT devices~\cite{gao2019microcontroller}. If an adversary succeeds in rewriting the firmware, they can take complete control of the UAV.

\subsubsection{\textbf{Supply Chain Attack}} Supply chain attack involves infiltrating the production and distribution of UAV/UAS components and systems. This can range from tampering with hardware or software during production and distribution and modifying the software during updates. The attacks manifest as harmful defects in the components of UAVs~\cite{belikovetsky2017dr0wned}. These defects are not limited to the physical aspects of these complex systems but extend to the software responsible for their operation. 
% 333 Specifically, software Trojans \cite{rao2021iot} have been observed to infiltrate the manufacturing processes of these components, introducing further vulnerabilities and raising significant concerns about the overall integrity and safety of the UAV systems. 
These threats not only compromise the functionality of the UAVs but also have broader implications for systems and environments where these UAVs are deployed. Without adequate supply chain attack protections, these compromised components may be difficult to detect once the UAV/UAS is on a mission.
%Here, components used to build or operate UAVs are targeted and compromised.
%TODOc Continue 11-17 finished paper reading. 11-18 done writing more etc. (Friday) finished everything :

\subsection{Software Vulnerabilities}%software system?
Control software and application software are major categories for protection in UAV software systems. In addition to the operating system, the UAV software system includes exploitable firmware on microcontrollers, such as sensors, motors, and communications hardware. Although these software vulnerabilities may share some similarities, we sub-categorize them based on their distinct types or variations. Software vulnerabilities in UAV can be categorized as code injection, database injection, firmware modification, unauthorized access, buffer overflow, malware infection, and supply chain attack.


\subsubsection{\textbf{Code Injection}}
Most UAVs are either automatic or semi-automatic, and their components are programmable. An adversary adding additional or modifying instructions could change the behavior of UAVs~\cite{habibi2015mavr}. For example, code injection can alter the correct sensor reading or alter the control algorithms to compromise its navigation components. Code injection can also be responsible for memory leaks and high CPU use, which may cause the software to crash or rapid battery drainage. 

\subsubsection{\textbf{Database Injection}}
Database injection attacks, such as SQL injection, NoSQL injection, Xpath injection, and lightweight directory access protocol (LDAP) injection, are security vulnerabilities for UAV systems that use a database system~\cite{suhina2007exploiting}. These attacks compromise the confidentiality, integrity, and availability of the database. UASs often use databases for storing flight paths, no-fly zones, telemetry data, and other sensitive information. Adversaries can exploit vulnerabilities in database systems to alter, corrupt, or delete database contents/records, steal data, and manipulate data, resulting in serious outcomes, such as altered flight paths and turned off no-fly zones. 
Unauthorized access to the backend database to execute remote commands or take control of the server can occur if adversaries bypass login protocols~\cite{koubaa2019dronemap}.

\subsubsection{\textbf{Firmware Modification}}
UAV firmware includes specialized software to control the UAV and is embedded in its hardware. UAVs, whether autonomous or not, will need this software to operate. 
An adversary can acquire a sample of the UAV's official firmware update. This firmware can be analyzed, disassembled, modified, reassembled, and reinstalled. The update, if installed, will enable the adversary to take complete control of the UAV~\cite{leccadito2018survey, blasch2019cyber}.

\subsubsection{\textbf{Unauthorized Access}}
Unauthorized software access involves gaining entry to the software system of a UAV without the permission of the user. This involves bypassing the policies and mechanisms designed to manage UAV resource management. The confidential and time-sensitive data collected by UAVs require immediate transmission to GCS. Any unauthorized access can lead to mission failure~\cite{dahiya2020unmanned}. Additionally, software vulnerabilities can offer backdoors for attackers to exploit. The nature of signal transmission for UAVs, which often takes place over insecure atmospheric mediums, further increases the risk of such attacks. 
Robust software access control mechanisms require stringent policies and mechanisms that verify and permit only authorized entities to interact with or command the UAS.

\subsubsection{\textbf{Buffer Overflow}}
UAVs are embedded systems with multiple hardware components operating at various speeds. These hardware components have different priorities. To enable these devices to work together, shared data buffers are used. 
When transmitting data across devices, buffers mitigate the timing differences between various events. However, buffers are susceptible to overflows that occur if a program tries to put more data than the size of the buffer.
An adversary can misguide the program into wrong assumptions about the data size. This can lead the entire UAV application to crash or to execute arbitrary code outside the scope of the running program by engineering a buffer overflow ~\cite{hooper2016securing}. A buffer overflow attack can be implemented in two ways: heap overflow and stack overflow. 
During a heap overflow attack, the program memory space is flooded, while during a stack overflow attack, the program call stack is filled above capacity.

\subsubsection{\textbf{Malware infection}}
Software running on UAVs is prone to malware attacks. An adversary could infiltrate the UAV software system and plant malicious software~\cite{rugo2022security}. 
Malware consists of code that steals, infects, and degrades the application by the attacker. Trojans, worms, viruses, spyware, and ransomware are some of the most popular and common malware attacks. This malicious software either steals data from the UAV system or causes the UAV to act abnormally. 
While code injection can be a method for malware infection, it's a specific type of attack, and malware can be introduced in other ways, such as drive-by downloads, malvertising, exploit kits, social engineering (phishing emails), and network propagation. 
Although they may be related, it is important to note that cybersecurity concerns can be divided into two distinct classes.


\subsubsection{\textbf{Supply Chain Attack}}
An adversary can attack software vendors in the supply chain to compromise UAV software even before sending it to the customer. These attacks can be implemented via hijacking updates, undermining code signing, and compromising the open source code~\cite{nistsupplychain}. Software Trojans~\cite{rao2021iot} have been observed to infiltrate the UAV manufacturing processes introducing further vulnerabilities and raising significant concerns about the overall integrity and safety of the UAV systems. 

\subsection{Ground Control Station Vulnerabilities}
GCSs vary in their configuration, spanning from a single operator employing a specialized remote device or smartphone to sophisticated, large-scale operations centers where multiple operators manage a fleet of UAVs.
Attack vectors focus on either the human operator(s) or the control station facility. 
It's important to note that even if a UAS is fully autonomous and does not have a human-in-the-loop, the human operators responsible for planning and managing the ground station are still vulnerable and can be targeted (phishing, etc.). The control station facilities can be visualized as cyberphysical systems, consequently having both hardware and software vulnerabilities that are susceptible to exploitation.

Servers at a ground station could be used to operate UAVs. 
Attackers can remotely exploit the GCS by using its network link to communicate with both the UAV and server.
They can perform processing and analytics for a mission or basic/rudimentary tasks such as data storage. 

Mobile phones can be used as controllers. They are available in the Google Play Store or Apple App Store, and adversaries can download, reverse engineer potential security keys, deconstruct the defaults, and even potentially gain information that can be used to override how the UAVs are guided. 
Attackers with access to remote device can exploit known or zero-day~\cite{sun2019tell} vulnerabilities to target the GCS.
Attackers with high access privileges (e.g., root access) may infiltrate systems, forcefully quit applications, and access stored information to disconnect the connection with the UAV.
Smartphones and other computing devices, particularly targeted by attackers, are at risk if security updates are not applied promptly. This is particularly true given the rapid pace at which new attacks emerge and the corresponding slowness of release of patches given the nascency of this domain.

Human factors have been the main subject of cyberattacks on GCS (e.g., scams, phishing, insecure password choices, etc.). 
Several techniques can be used to exploit human errors, such as password leaks and malware installation.
The vulnerabilities of a GCS can be categorized into different topics, including remote access, forced quitting applications, data exfiltration, password breaking, reverse engineering, and social engineering. 


\subsubsection{\textbf{Remote access}} 
UAVs are controlled via GCS, but if an adversary can remotely access the GCS, he/she can take remote control of the UAV. 

\subsubsection{\textbf{Forced quitting application}}
An adversary can compromise a GCS via embedded malicious code and malware like a Trojan horse. Such an adversary can crash running applications at a GCS which would cause a loss of control of all the UAVs operating under the GCS. 

\subsubsection{\textbf{Data exfiltration}}
Adversaries can steal data from GCS via spyware, Trojan horse, or embedded malicious code. 
Keyloggers are dangerous from a security perspective. While it is true that keyloggers can evade detection by some antivirus software, the efficacy of antivirus programs in detecting keyloggers depends on the sophistication of the malware and the effectiveness of the antivirus software. Additionally, keyloggers can capture sensitive information such as passwords and personal information and can transmit this data to a remote server controlled by an attacker, making them a serious security threat~\cite{manesh2019cyber}. Keyloggers were found in the Nevada operating cockpits of Creech Air Force Base, which was used to send commands to the Predator and Reaper UAVs in Afghanistan, Pakistan, and Libya~\cite{nguyenvirus}. 
%There is no definitive evidence that the keyloggers were used to mount any specific attack. 
%Their presence posed a significant security threat and potentially compromised the security of sensitive information and the UAV control system. 
Additionally, GCS stores the UAV data and other data, such as the pilot's details and supply chain information, which can be extracted without authorization. 

\subsubsection{\textbf{Password Breaking}}
Using weak passwords, insecure encryption algorithms, and recovering passwords in transmission are attack vectors that adversaries may use to crack/steal passwords and get access to the GCS. 

\subsubsection{\textbf{Reverse Engineering}}
The GCS applications are vulnerable to software reverse engineering, which can grant unauthorized access to sensitive data/information, including authentication tokens. 
It's essential to implement necessary security measures to protect the application against potential cyber threats.

\subsubsection{\textbf{Social Engineering}}
Baiting is an information gathering technique adversaries use to gather information by deliberately keeping a trap. Social engineering uses manipulation to exploit human errors. Phishing is an attack that typically involves sending fraudulent messages that appear to come from a trusted source to trick the recipient into revealing sensitive information or clicking on a malicious link. The most common ways for phishing attacks to be carried out are through email or messaging.


\subsection{Network Link Vulnerabilities}\label{NetworkLinkVulnerabilities}
Network communication is critical as it enables UAVs to perform various tasks in different environments, including military, commercial, and civilian applications.
It enables them to receive commands from a ground station or a remote operator to fly to a specific location or perform a specific task. This communication link can include data on the UAV's location, speed, altitude, and other parameters needed for navigation and control. 
UAVs also relay back telemetry data, such as images, video, and other sensor readings, to the ground station. 
This enables the operator to monitor the UAV's performance, track its progress, and make adjustments as necessary. Communication between UAVs also helps coordinate the actions of multiple UAVs in a swarm or formation.
Communication protocols and systems enable UAVs to work together effectively and avoid collisions.
UAVs also use network (neighborhood) communication to maintain situational awareness and avoid collisions with other aircraft or obstacles in the airspace. UAVs must be able to detect and avoid other objects in the airspace, which requires real-time communication with other UAVs and ground-based systems.
Communication links between a UAV and GCS occur through WiFi or radio signals that are vulnerable to external attackers. We present below a comprehensive sub-categorization of network vulnerabilities. 


\subsubsection{\textbf{Blackhole/Grayhole}}
The blackhole attack in mobile ad-hoc networks includes an attack where a malicious node advertises itself as a forwarding node from a sender to a receiver but drops the packets so that packets from the sender never reach the receiver. Both blackhole and grayhole attacks can be initiated by a malicious attacker who has gained unauthorized access to a network or by an insider with legitimate access intending to harm the network or its users. In grayhole, the only difference is that the attacker selectively drops packets. In the case of UAVs, these attacks are usually orchestrated by the malicious node exploiting the routing protocol to broadcasting itself as the shortest route to forward packets to a favored destination. As a result, they may cause packet dropping between the UAV and the GCS, leading to a denial of service in the UAS~\cite{sumra2018security}. 

\subsubsection{\textbf{Wormhole}}
A wormhole attack occurs when an adversary employs multiple nodes to form a tunneling network to direct traffic from one or more compromised nodes to another malicious node in another part of the network. Primarily noticed in ad-hoc networks, the adversarial nodes form a tunnel that gives targeted good nodes in a network a reason to direct traffic through the adversaries' ``best route.'' Nodes sending packets through the wormhole may experience loss of privacy with the data captured by the attackers~\cite{lazos2005preventing}.

\subsubsection{\textbf{Sybil}}
In peer-to-peer networks, the Sybil attack is when an entity operates multiple false identities simultaneously to cheat the authority in reputation systems. By acting as honest nodes in a protocol, the adversaries implementing a Sybil attack may sabotage the UAS mission by injecting faulty position information of the UAVs and/or causing collisions~\cite{de2021uavouch}. The vulnerability of a network against this attack is based on how easy it is for advertisers to create false identities. %\roopa{Please put citations for this attack.} 

\subsubsection{\textbf{Sinkhole}}
Sinkhole attacks are implemented by either hacking a good node or introducing a bad adversarial node in the network; the malicious node promotes itself as the node with access to the shortest path to the base station (e.g. GCS) in the network~\cite{ngai2006intruder}. Upon receiving that status in the network, a sinkhole node may carry out the attack by receiving packets communicated between the nodes in the network to the receiver station, from which it may alter or drop the packets. 

\subsubsection{\textbf{Radio Frequency (RF)-based Jamming}}
Frequency jamming of radio signals is implemented by blasting an overpowering signal in the same frequency range as the frequency used by the targeted network. This blocks the reception or transmission of signals, leading to loss of control and communication between the UAV and GCS or even among UAVs~\cite{parlin2018jamming}. It is relatively easy to orchestrate this attack since the devices required may be commercially purchased. %\roopa{Please put citations for this attack.}

\subsubsection{\textbf{Protocol-based Jamming (Message Flooding)}}
A Denial of Service (DoS) attack is a cyber-attack intended to overwhelm a system resource with a flood of internet traffic such that it cannot respond to regular requests.
In a Distributed Denial of Service (DDoS) attack, malicious actors flood a target server with traffic from multiple sources to prevent legitimate users from accessing network services. 
The protocol-based jamming, also known as message flooding or ping flooding, attack is a type of DDoS attack where the adversary sends a massive amount of protocol messages, such as ping messages, to check the status of targeted nodes~\cite{he2018flight}. 
This would overload the target nodes' resources with Internet Control Message Protocol (ICMP) pings that cause the dropping of the legitimate user's network requests. Like RF jamming, exploiting the protocol design weaknesses may cause a loss of control and communication between the UAV-UAV or UAV-GCS. The target node's IP address must be known beforehand to implement this attack. 

\subsubsection{\textbf{Deauthentication}}
Adversaries may force devices out of a wireless network by implementing the deauthentication attack which sends a deauthentication frame to the targeted infrastructure node or the UAS/UAV to signal that it has been disconnected from the network. Following the device's perceived disconnection from the wireless network, it then attempts to reconnect to the original wireless network. Attackers can then act as UAV controllers, a device communicating with UAV, or take control of the UAV using replay attack and/or message injection~\cite{javaid2012cyber}.
The attacker can also sniff the Wi-Fi Protected Access (WPA) 4-way handshake to perform a brute-force or dictionary-based WPA password-cracking attack. Additionally, a person-in-the-middle (PiTM) may be implemented to collect passwords from the targeted device by which the attacker can intercept and collect the information as it passes through the communication channel.

\subsubsection{\textbf{Packet Sniffing/Analysis}}
Packet sniffing is a crucial privacy concern for network devices that communicate over wireless and wired connections. 
Sniffed packets can be analyzed by software to perform different analyses~\cite{alajmi2017uavs}. Additionally, the packets may be logged and saved for further analysis offline. 

\subsubsection{\textbf{Password Breaking}}
Solving passwords by various methods is known as the practice of password breaking. Keylogging could also be used to get login details~\cite{jeler2020analysis}. A common approach is using brute force to try all possible combinations for a given input size until the correct password solution is reached by either matching its cryptographic hash or gaining access to the password-protected device/system. Password breaking is achieved via dictionary attack, brute force attack, utilizing cloud resources, social engineering attack, and rainbow table~\cite{minarik2019cybernetics}. 

\subsubsection{\textbf{Person-In-The-Middle}}
The person-in-the-middle attack, also known as a man-in-the-middle attack, is a form of eavesdropping attack where the attacker intercepts and relays the packets between sender and receiver by appearing as the sender to the receiver and vice-versa~\cite{vemi2015vulnerability}. By being able to relay the packets, the attacker may also alter the messages being sent and received by the unwitting target devices. Without strong encryption between UAVs and GCS, attackers can listen to communication messages~\cite{manesh2017analysis}. Messages such as Automatic Dependent Surveillance-Broadcast (ADS-B) help aircraft navigate, and FAA requires those messages to be broadcast unencrypted. Adversaries could listen to them and gather information, such as the number of UAVs flying, the flight routes, and jam the communication network. They could also broadcast false ADS-B messages and replace original/true ADS-B messages.
ADS-B spoofing is easy to implement and can be done using cheap and easily available hardware~\cite{costin2012ghost}.
Some countries have laws to prevent unintended recipients from listening to broadcasting messages however these cannot prevent adversaries from intercepting data~\cite{manesh2019cyber}. 

\subsubsection{\textbf{Command Injection}}
Applications running on devices may be susceptible to attacks where an adversary executes operating system commands on the device. Command injection is a vulnerability in applications allowing attackers to increase the privilege of a process or spawn a remote reverse shell that allows interaction from the adversary to the device~\cite{fouda2018security}. 

\subsubsection{\textbf{Masquerading}}
Attackers who can gain a fake authorized identity may use it to gain unauthorized access to devices and systems~\cite{alladi2020secauthuav}. As a result, such attacks may bring the target(s) under the attacker's control while also giving unprotected access to the targets' data and processing capabilities. 

\subsubsection{\textbf{Replay Attack}}
Replay attacks intercept the packets but do not alter them in their attack mission, e.g., the replay attack on Global Navigation Satellite Systems (GNSS)~\cite{lenhart2021relay}, and video replay attack~\cite{raja2021efficient}. Instead, they sniff the packet and use it to trick the receiver into believing it is communicating with a legitimate source. The fact that the attacker can send a legitimate looking message to the receiver is assumed to be sufficient for the receiver to trust the attacker. 
%form a masquerade 

\subsubsection{\textbf{Relay Attack}}
Relay attacks are similar to person-in-the-middle and replay attacks, where a signal is sniffed. In the relay attack, the attacker relays the signal of an authorized sender through itself to a target receiver for authentication~\cite{fouda2018security}. Relay attacks are common in car thefts, contactless card attacks, and server message block relay attacks. 

\subsubsection{\textbf{Fuzzing}}
Fuzzing is a technique where an attacker creates a universe of fake messages to see if which ones can affect the victim. The attacker gains network access and sends these messages to the target to build a pattern for which messages affect the target~\cite{fouda2018security}. 
Fuzzing attacks can be orchestrated without prior understanding of the protocols or security measures in place.

\subsection{Server Vulnerabilities}
Attackers may target information stored on remote servers or in the Cloud, encompassing flight-related data, such as logs, video recordings, and confidential details about operators. Internet-connected servers are traditional focal points for cyberattacks, and servers associated with UAS are no exception. Server attacks can occur in any UAS operation phase.

\subsubsection{\textbf{Data leakage}}
Like most devices today, UAVs store all their collected data in a cloud server. 
An attacker can extract video feeds, live camera streams, or other sensitive data from the cloud or a third-party server.
Heiligenstein et al. in~\cite{heiligenstein_ambjer_vanzanella_kramer_biobot_2022} presented multiple instances of Amazon data breaches. Both private and public cloud networks are susceptible to attacks and could be compromised~\cite{poremba_2020}. 

\subsubsection{\textbf{Pilot identity leakage}}
Cloud also stores information regarding operators/pilots and other team members. 
An attacker may expose sensitive personal information related to the UAV pilot's identity.

\subsubsection{\textbf{Location leakage}}
An attacker can leak a UAV's current (or past) location(s) if they can access the cloud that is storing UAS data. 

This section presented an overview of various attacks within each vulnerability category. The next section focuses on the severity, likelihood, and risk models used to identify critical research areas for safety-critical UAV/UAS applications.

\section{\textbf{Assessing the Likelihood and Severity of Hazards in UAV Operations: A Risk Management Approach}\label{likelihoodseverityrisk}}
Risk is defined as the chance of an unwanted event occurring and the potential consequences of that event. 
Each phase of UAV operations carries its own set of risks.
The U.S. FAA Order 8000.369 (Safety Management System)~\cite{faa8000369c} and FAA 8040.4C (Safety Risk Management Policy)~\cite{Order80404C} articulates these risks in detail.  
Order 8000.369 describes policy requirements that establish Safety Management System (SMS)~\cite{faaatosmsmanual}. 
SMS is a comprehensive document that details a proactive approach to managing safety in aviation operations. It's designed to identify, assess, and mitigate risks and hazards to enhance safety within the aviation industry.
FAA 8040.4C establishes policies to analyze, assess, mitigate, and accept safety risks in the aerospace system. These policies set the management principles to guide aviation administration organizations in safety management and define the roles of organizations such as the FAA.

Threats/Risks are a function of Severity and Likelihood~\cite{faa8000369c,faaatosmsmanual}. 
Guided by the guidelines in~\cite{faa8000369c,faaatosmsmanual}, we have performed an in-depth subjective analysis of the different attacks and ascertained a level of risk assessment that comes with it. They have been vetted by experts, including the experts.
Risk refers to the potential harm or loss that may result from a particular event or outcome, taking into account both the probability of it occurring (likelihood) and the potential severity of the consequences. 




\subsection{Likelihood}
\begin{table}[ht]
\footnotesize
\begin{tabular}{| m{5em} | m{20em}|}
\hline 
Category & Operations: Expected Occurrence Rate \\
\hline
 Frequent (A) & (Probability) $\geq$ 1 per 1000  \\
\hline
Probable (B) & 1 per 1000 $>$ (Probability) $\geq$ 1 per 100,000  \\
\hline
Remote (C) & 1 per 100,000 $>$ (Probability) $\geq$ 1 per 10,000,000  \\
\hline
Extremely Remote (D) & 1 per 10,000,000 $>$ (Probability) $\geq$ 1 per 1,000,000,000  \\
\hline
Extremely Improbable (E) & 1 per 1,000,000,000 $>$ (Probability) $\geq$ 1 per 10$^{14}$  \\
\hline
\end{tabular}
\caption{\label{tab:ProbabilityTable} Expected Occurrence Rate ~\cite{faaatosmsmanual}}
\end{table}


The term ``likelihood'' refers to the probability or frequency of a hazard's effect or outcome, expressed in quantitative terms.
\cite{faa8000369c}. 
Table~\ref{tab:ProbabilityTable} shows the likelihood of an event; the values were derived from a ten-year aviation data analysis~\cite{faaatosmsmanual}. It relates likelihood levels of an event using relevant databases, alongside Air Traffic Organization (ATO) operations or flight hours.
The letters A, B, C, D, and E correspond to different levels of probability/frequency in quantitative terms. The table defines the occurrence rate of attacks per operational flight hour and the probability of an attack being successfully conducted. 
The likelihood of an attack increases if the attacker has insider information, the security parameters of a system are low, and attackers face minimal technical problems. 
Tables~\ref{tab:preflightlikelihoodseverityrisk}-\ref{tab:otherslikelihoodseverityrisk} outlines the primary vulnerabilities anticipated for each operational phase, categorizing them as either Frequent (A) or Probable (B) likelihood scenarios. A detailed Likelihood Assessment Matrix is presented in Table~\ref{tab:likelihood} which showcases the convergence of operational phases and types of vulnerabilities, culminating in likelihood levels denoted by A - E in Table~\ref{tab:ProbabilityTable}, to quantify the degrees of probability/likelihood.

Since UAVs may be used in various applications, individuals or organizations may prioritize different goals and priorities in their threat assessments. 
For example, accounting for low likelihood may be more important when operating in a high-risk and hazardous industry.
High-risk hazard industries are defined as missions involving sensitive information or financial transactions.  
For small businesses, low-severity attacks such as stealing of information are more likely than high-severity attacks, like sabotage, since the latter may not be worth the effort for the attacker. As a result, attackers are more likely to prioritize easy attacks with a high likelihood of success rather than targeting attacks that could cause severe consequences but may require more effort to execute.   

\subsection{Severity}

\begin{table}[H]
\footnotesize
\begin{tabular}{ | m{5em} | m{20em}|}
\hline
 Category &    Description \\
\hline
 Minimal (5) & Discomfort to those on the ground and negligible safety effects.  \\
 \hline
 Minor (4) & Physical discomfort to person and slight damage to aircraft.  \\
 \hline
Major (3) & Physical distress or injury to person. Substantial damage to aircraft.  \\
 \hline
 Hazardous (2) & Multiple serious injuries; fatal injury to a relatively small number of persons (one or two); or damage beyond repair (hull loss) without fatalities. Proximity of fewer than 500 ft to manned aircraft.   \\
 \hline
 Catastrophic (1) & Collision with human-crewed aircraft or fatal injury to non-operators. Multiple fatalities (or fatality to all on board) usually with the loss of aircraft.  \\
\hline
\end{tabular}

\caption{\label{tab:SeverityTable} Severity Of Incident (Human Causality) ~\cite{faaatosmsmanual}}
\end{table}
``Severity'' refers to the degree of loss or harm caused by a hazard's effect or outcome.
A low severity denotes that the system and operators have limited consequences even if the attack is successful, and a high severity denotes that the impact of the attack is severe in the context of human or societal harm (accidents causing physical harm to the user) or loss/corruption of data. We have defined the severity in the context of potential human casualty. It is based on the US FAA's SMS policy, which represents the consequences 
in terms of loss due to the effect of a hazard
~\cite{faa8000369c}. 

Table~\ref{tab:SeverityTable} presents the severity of incidents with respect to human casuality, which includes five different categories as defined in~\cite{faaatosmsmanual}. 
As the use of UAS is becoming widespread, safety hazards should be recognized according to situations for applications that are categorized as medium to high risk. 
Such examples may be related to those that deal with medical equipment, where the severity of risks is determined by the mission's safety and the potential impact on sensitive information or payload as defined by the stakeholders~\cite{faaatosmsmanual}. 

Tables \ref{tab:preflightlikelihoodseverityrisk}-\ref{tab:otherslikelihoodseverityrisk} delineate the principal vulnerabilities expected during each operational phase for Catastrophic (1) and Hazardous (2) events. A thorough analysis of these severity evaluations can be found in Table~\ref{tab:severity} that presents the Severity Assessment Matrix, depicting the severity across operational phases and vulnerability types. This integration culminates in severity levels, classified from 1 to 5, offering a measurable severity assessment as outlined in Table~\ref{tab:SeverityTable}.

The severity of the UAS operation increases at the preparation phase (Table \ref{tab:preparationsystemchecklikelihoodseverityrisk}) as operators begin to gather hardware and software from various sources for the UAS mission. The Launch, Return to Land, and Emergency Situation phases (Tables \ref{tab:lunchlikelihoodseverityrisk}, \ref{tab:returntolandseveritylikelihoodrisk}, and \ref{tab:otherslikelihoodseverityrisk}) represented phases with the highest number of Catastrophic and Hazardous vulnerabilities. 
Phases of operations with critical severity are highly linked to high-risk phases, indicating to future UAV operators and researchers to carefully and comprehensively identify all associated attacks in their respective applications.
When a UAV is on a mission and has reached its cruising altitude, it often executes pre-determined tasks autonomously. However, during this phase of the flight, unexpected events can occur that can physically change the direction or path of the flight. UAV's onboard systems will typically recognize that something unusual has occurred. This could be through a sudden change in altitude, a rapid loss of speed, an unexpected change in direction, or even a sudden vibration or other physical signs of a problem. Upon recognizing these issues, the UAV's onboard systems will typically shift the UAV into an emergency mode or abnormal stage. This emergency phase comprises the greatest number of Catastrophic and Hazardous vulnerabilities (Table~\ref{tab:otherslikelihoodseverityrisk}).




\subsection{Risk}

\begin{table}[b]
\footnotesize
\begin{tabular}{|m{3em}||*{5}{p{1cm}|}}\hline
\backslashbox{L}{S}
&\makebox[1em]{5}&\makebox[1em]{4}&\makebox[1em]{3} &\makebox[1em]{2}&\makebox[1em]{1}\\\hline\hline
 A &\cellcolor{green} Low& \cellcolor{yellow} Medium& \cellcolor{red} High& \cellcolor{red} High& \cellcolor{red} High\\\hline
 B &\cellcolor{green} Low& \cellcolor{yellow} Medium& \cellcolor{red} High& \cellcolor{red} High& \cellcolor{red} High\\\hline
 C &\cellcolor{green} Low& \cellcolor{yellow} Medium& \cellcolor{yellow} Medium& \cellcolor{red} High& \cellcolor{red} High\\\hline
 D &\cellcolor{green} Low&\cellcolor{green} Low& \cellcolor{yellow} Medium& \cellcolor{yellow} Medium& \cellcolor{red} High\\\hline
 E &\cellcolor{green} Low&\cellcolor{green} Low&\cellcolor{green} Low& \cellcolor{yellow} Medium& \cellcolor{pink} Medium/\newline High\\\hline
\end{tabular}
\caption{\label{tab:RiskMatraix} Risk Matrix with Likelihood (L) and Severity (S) ~\cite{faaatosmsmanual}. Risk is identified as Low(Green), Medium(Yellow), Medium/High(Pink), and High(Red).}
\end{table}

Risk assessments are undertaken at each phase of UAS deployment to determine and prioritize mitigation actions.
A systematic approach to it is outlined in FAA Order 8040.4C policy. Risks are categorized as Low, Medium, Medium/High, and High, based on a risk matrix that considers Severity and Likelihood levels. 
Table~\ref{tab:RiskMatraix} is a probability-impact matrix that helps identify, assess, and prioritize risks.
A risk level quantifies potential harm or adverse effects for managing risks and the levels of Risk are assessed based on the Severity and Likelihood of attacks, with scores ranging from low to high. 
To measure the level of risk, the following classifications may be used~\cite{faaatosmsmanual}: 
(a)~High Risk - This category is indicated by the risk matrix's red cells. This safety risk necessitates mitigation, tracking, and monitoring.
(b)~Medium/High Risk - The severity and likelihood correspond to the pink cells of the risk matrix; these risks are to be addressed with a priority similar to high-risk components.
(c)~Medium Risk - This category, marked by yellow cells on the risk matrix, is considered acceptable with no further mitigation required, although it still necessitates tracking and monitoring.
(d)~Low Risk - Identified by severity and likelihood that match the green cells in the risk matrix, this level of risk is considered acceptable without any restrictions. Although active hazards management is not mandatory, they must be documented and reported if a safety risk assessment is performed.

This survey contributes to the state-of-the-art by being the first to thoroughly consider both Likelihood and Severity (Table~\ref{tab:RiskMatraix}) according to the SMS Manual~\cite{faaatosmsmanual} and identifying risk in each phase. 
Medium/high and High risk requires greater vigilance and urgency for operators and researchers. To effectively mitigate risk, it is essential to identify appropriate mitigation strategies from the ones we outline later in this survey and implement comprehensive defenses.

Tables~\ref{tab:preflightlikelihoodseverityrisk}-\ref{tab:otherslikelihoodseverityrisk} provide a detailed analysis of the operational phases of UAV deployment where the likelihood of attack, the severity of potential consequences, and the level of risk are the highest. 
This pinpoints when UAVs experience the greatest threat, where the impact of attacks could be most severe, and where vigilance and preparedness need to be maximally focused. 
In the table, \faCheckCircleO~signifies high likelihood (frequent and probable in Table~\ref{tab:ProbabilityTable}) and \faTimesCircleO~low likelihood (remote, extremely remote, and extremely improbable) of UAV attacks. Severity is marked as \Checkedbox~for high (catastrophic and hazardous) and \CrossedBox~for low (major, minor, and minimal) severity (ref. Table~\ref{tab:SeverityTable}). A \cmark~indicates vulnerabilities with 'high' or 'medium/high' risk, while an \xmark~represents 'medium' to 'low' risk levels (ref. Table~\ref{tab:RiskMatraix}).
    For an exhaustive examination of these risk evaluations, refer to Table~\ref{tab:Risk}, which provides an elaborate Risk Assessment Matrix.
Table~\ref{tab:Risk} delineates the Risk Assessment Matrix for individual phases of UAV operations, correlating with the categorized vulnerabilities outlined in this Section \ref{sec:VulnerabilitiesinUAS} of this survey. This table is constructed by referencing Table~\ref{tab:RiskMatraix} and utilizing the likelihood and severity values documented in Tables~\ref{tab:likelihood} and~\ref{tab:severity}.



The term `initial risk' in the SMS Manual, involves identifying `documented assumptions' and `controls.'
Documented assumptions represent predicted likelihood and severity assumptions presented in Tables \ref{tab:likelihood} and \ref{tab:severity}, respectively, while controls are measures and assumptions implemented to mitigate risks associated with UAS/UAV operations. 

Ranking the risks associated with identified hazards aids future research and decision makers in prioritizing developing and implementing mitigation in UAS security operations. For example, our assertion is that High-risk industries, such as military and society/crowd events in public spaces and large businesses, face more severe consequences if any vulnerability is exploited. The phases in which risk must be monitored align with those described in the previous subsection, primarily driven by Severity as the determining factor due to the generally higher assumed likelihood of exploitation in the UAS. 

\subsection{Likelihood, Consequences, and Vulnerability in UAV Phases of Operation}

The operation of UAV requires coordination among multiple teams and entities, including various organizations or departments working across different phases of the operation. 
While their tasks are interconnected, each team or individual should lead risk management and mitigation operations within their respective phase of the operation. 
Therefore, they must prioritize assessing the likelihood, severity, and associated risks specific to their phase.

\begin{table}[ht]
\footnotesize
\centering
\begin{tabular}{|c | c | c | c |} 
\hline
& Likelihood & Severity & Risk \\
\hline
& \multicolumn{3}{c|} {Hardware Vulnerabilities}  \\
\hline
Firmware Flashing & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
& \multicolumn{3}{c|} {Software Vulnerabilities}  \\
\hline
Code Injection & \faCheckCircleO  & \CrossedBox & \xmark \\
\hline
Firmware Modification & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Unauthorized Access & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Malware Infection & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
& \multicolumn{3}{c|} {GCS Vulnerabilities}  \\
\hline
Reverse Engineering & \faCheckCircleO  & \CrossedBox & \xmark \\
\hline
Social Engineering & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
& \multicolumn{3}{c|} {Network Link Vulnerabilities}  \\
\hline
Password Breaking & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
& \multicolumn{3}{c|} {Server Vulnerabilities}  \\
\hline
Pilot identity leakage & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Location Leakage & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
 \end{tabular}
  \caption{Pre-Flight/Mission Planning}
  \label{tab:preflightlikelihoodseverityrisk}
\end{table}

\begin{table}[ht]
\footnotesize
\centering
\begin{tabular}{|c | c | c | c |} 
\hline
& Likelihood & Severity & Risk \\
\hline
& \multicolumn{3}{c|} {Hardware Vulnerabilities}  \\
\hline
Spoofing & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Jamming & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Firmware Flashing & \faCheckCircleO & \Checkedbox & \cmark \\
\hline
Supply Chain Attack & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
& \multicolumn{3}{c|} {Software Vulnerabilities}  \\
\hline
Code Injection & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Firmware Modification & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Unauthorized Access & \faCheckCircleO & \Checkedbox  & \cmark  \\
\hline
Malware Infection & \faCheckCircleO & \Checkedbox  & \cmark  \\
\hline
Supply Chain Attack & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
& \multicolumn{3}{c|} {GCS Vulnerabilities}  \\
\hline
Remote Access & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Forced Quitting Application & \faCheckCircleO & \Checkedbox & \cmark \\
\hline
Data Exfiltration & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Password Breaking & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Reverse Engineering & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Social Engineering & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
& \multicolumn{3}{c|} {Network Link Vulnerabilities}  \\
\hline
Packet Sniffing/Analysis & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Password Breaking & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
& \multicolumn{3}{c|} {Server Vulnerabilities}  \\
\hline
Data Leakage & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Pilot Identity Leakage & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Location Leakage & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
 \end{tabular}
  \caption{Preparation/System Check}
  \label{tab:preparationsystemchecklikelihoodseverityrisk}
\end{table}

The remainder of this section presents the third and fourth phases (Analyze, Assess) of the DIAAT process, which identifies and determines risk levels based on likelihood and severity (Analyze) and assigns risk levels for each hazard (Assess). The analysis method in this paper breaks down UAV/UAS operations by vulnerability categories. 

\begin{table}[ht]
\footnotesize
\centering
\begin{tabular}{|c | c | c | c |} 
\hline
& Likelihood & Severity & Risk \\
\hline
& \multicolumn{3}{c|} {Hardware Vulnerabilities}  \\
\hline
Spoofing & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Jamming & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Firmware Flashing & \faTimesCircleO & \Checkedbox & \cmark \\
\hline
Supply Chain Attack & \faCheckCircleO & \Checkedbox & \cmark \\
\hline
& \multicolumn{3}{c|} {Software Vulnerabilities}  \\
\hline
Code Injection & \faTimesCircleO & \Checkedbox &\cmark \\
\hline
Database Injection & \faTimesCircleO & \Checkedbox &\cmark \\
\hline
Firmware Modification & \faTimesCircleO & \Checkedbox &\cmark \\
\hline
Buffer Overflow & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Unauthorized Access & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Malware Infection & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Supply Chain Attack & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
& \multicolumn{3}{c|} {GCS Vulnerabilities}  \\
\hline
Forced Quitting Application & \faTimesCircleO & \Checkedbox &\cmark \\
\hline
Data Exfiltration & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Reverse Engineering & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Social Engineering & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
& \multicolumn{3}{c|} {Network Link Vulnerabilities}  \\
\hline
Blackhole/Grayhole & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Wormhole & \faTimesCircleO & \Checkedbox &\xmark \\
\hline
Sinkhole & \faTimesCircleO & \Checkedbox &\cmark \\
\hline
RF-based Jamming & \faTimesCircleO & \Checkedbox &\cmark \\
\hline
Protocol-based Jamming & \faTimesCircleO & \Checkedbox & \cmark \\
\hline
Deauthentication & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Packet Sniffing/Analysis & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Password Breaking & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Person-In-The-Middle & \faTimesCircleO & \Checkedbox &\cmark \\
\hline
Command Injection & \faTimesCircleO & \Checkedbox &\cmark \\
\hline
Replay Attack & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Relay Attack & \faTimesCircleO & \Checkedbox &\cmark \\
\hline
Fuzzing & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
& \multicolumn{3}{c|} {Server Vulnerabilities}  \\
\hline
Data Leakage & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Location Leakage & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
 \end{tabular}
  \caption{Launch}
  \label{tab:lunchlikelihoodseverityrisk}
\end{table}

\begin{table}[b]
\footnotesize
\centering
\begin{tabular}{|c | c | c | c |} 
\hline
& Likelihood & Severity & Risk \\
\hline
& \multicolumn{3}{c|} {Hardware Vulnerabilities}  \\
\hline
Spoofing & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Jamming & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
& \multicolumn{3}{c|} {Software Vulnerabilities}  \\
\hline
Buffer Overflow & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Unauthorized Access & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Malware Infection & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
& \multicolumn{3}{c|} {GCS Vulnerabilities}  \\
\hline
Remote Access & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Forced Quitting Application & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Data Exfiltration & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Reverse Engineering & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Social Engineering & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
& \multicolumn{3}{c|} {Network Link Vulnerabilities}  \\
\hline
Protocol-based Jamming & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Deauthentication & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Packet Sniffing/Analysis & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Password Breaking & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Masquerading & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Replay Attack & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Fuzzing & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
& \multicolumn{3}{c|} {Server Vulnerabilities}  \\
\hline
Data Leakage & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
 \end{tabular}
  \caption{Mission/Application/Flight}
  \label{tab:missionseveritylikelihoodrisk}
\end{table}

\begin{table}[ht]
\footnotesize
\centering
\begin{tabular}{|c | c | c | c |} 
\hline
& Likelihood & Severity & Risk \\
\hline
& \multicolumn{3}{c|} {Hardware Vulnerabilities}  \\
\hline
Spoofing & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Jamming & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Firmware Flashing & \faTimesCircleO & \Checkedbox & \cmark \\
\hline
Supply Chain Attack & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
& \multicolumn{3}{c|} {Software Vulnerabilities}  \\
\hline
Code Injection & \faTimesCircleO & \Checkedbox &\cmark \\
\hline
Database Injection & \faTimesCircleO & \Checkedbox &\cmark \\
\hline
Firmware Modification & \faTimesCircleO & \Checkedbox &\cmark \\
\hline
Buffer Overflow & \faTimesCircleO & \Checkedbox &\cmark \\
\hline
Unauthorized Access & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Malware Infection & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Supply Chain Attack & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
& \multicolumn{3}{c|} {GCS Vulnerabilities}  \\
\hline
Remote Access & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Forced Quitting Application & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Data Exfiltration & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Reverse Engineering & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
& \multicolumn{3}{c|} {Network Link Vulnerabilities}  \\
\hline
Blackhole/Grayhole & \faTimesCircleO & \Checkedbox &\cmark \\
\hline
Wormhole & \faTimesCircleO & \Checkedbox &\cmark \\
\hline
Sybil & \faTimesCircleO & \Checkedbox & \xmark \\
\hline
Sinkhole & \faTimesCircleO & \Checkedbox &\cmark \\
\hline
RF-based Jamming & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Protocol-based Jamming & \faTimesCircleO & \Checkedbox &\cmark \\
\hline
Deauthentication & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Packet Sniffing/Analysis & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Password Breaking & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Person-In-The-Middle & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Command Injection & \faTimesCircleO & \Checkedbox &\cmark \\
\hline
Masquerading & \faTimesCircleO & \Checkedbox &\cmark \\
\hline
Replay Attack & \faTimesCircleO & \Checkedbox &\cmark \\
\hline
Relay Attack & \faTimesCircleO & \Checkedbox &\cmark \\
\hline
Fuzzing & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
& \multicolumn{3}{c|} {Server Vulnerabilities}  \\
\hline
Data Leakage & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Location Leakage & \faCheckCircleO & \CrossedBox &\cmark \\
\hline
 \end{tabular}
  \caption{Return to Land}
  \label{tab:returntolandseveritylikelihoodrisk}
\end{table}

\begin{table}[b]
\footnotesize
\centering
\begin{tabular}{|c | c | c | c |} 
\hline
& Likelihood & Severity & Risk \\
\hline
& \multicolumn{3}{c|} {Software Vulnerabilities}  \\
\hline
Firmware Modification & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Buffer Overflow & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Unauthorized Access & \faCheckCircleO & \CrossedBox & \cmark \\
\hline
Malware Infection & \faCheckCircleO & \CrossedBox & \cmark \\
\hline
& \multicolumn{3}{c|} {GCS Vulnerabilities}  \\
\hline
Data Exfiltration & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Password Breaking & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
& \multicolumn{3}{c|} {Network Link Vulnerabilities}  \\
\hline
Deauthentication & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Packet Sniffing/Analysis & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Password Breaking & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Command Injection & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Masquerading & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Fuzzing & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
& \multicolumn{3}{c|} {Server Vulnerabilities}  \\
\hline
Data Leakage & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Pilot identity leakage & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Location Leakage & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
 \end{tabular}
  \caption{Post Flight}
  \label{tab:PostFlightSeveritylikelihoodrisk}
\end{table}

\begin{table}[ht]
\footnotesize
\centering
\begin{tabular}{|c | c | c | c |} 
\hline
& Likelihood & Severity & Risk \\
\hline
& \multicolumn{3}{c|} {Hardware Vulnerabilities}  \\
\hline
Spoofing & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Jamming & \faCheckCircleO & \Checkedbox & \cmark \\
\hline
Firmware Flashing & \faTimesCircleO & \Checkedbox &\cmark \\
\hline
Supply Chain Attack & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
& \multicolumn{3}{c|} {Software Vulnerabilities}  \\
\hline
Code Injection & \faTimesCircleO & \Checkedbox &\cmark \\
\hline
Database Injection & \faTimesCircleO & \Checkedbox &\cmark \\
\hline
Firmware Modification & \faTimesCircleO & \Checkedbox &\cmark \\
\hline
Buffer Overflow & \faTimesCircleO & \Checkedbox & \xmark \\
\hline
Unauthorized Access & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Malware Infection & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Supply Chain Attack & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
& \multicolumn{3}{c|} {GCS Vulnerabilities}  \\
\hline
Remote Access & \faCheckCircleO & \CrossedBox &\cmark \\
\hline
Forced Quitting Application & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Data Exfiltration & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Password Breaking & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Reverse Engineering & \faTimesCircleO & \Checkedbox &\cmark \\
\hline
Social Engineering & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
& \multicolumn{3}{c|} {Network Link Vulnerabilities}  \\
\hline
Blackhole/Grayhole & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Wormhole & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Sybil & \faTimesCircleO & \Checkedbox & \xmark \\
\hline
Sinkhole & \faTimesCircleO & \Checkedbox &\cmark \\
\hline
RF-based Jamming & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Protocol-based Jamming & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Deauthentication & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Packet Sniffing/Analysis & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
Password Breaking & \faCheckCircleO & \Checkedbox & \cmark \\
\hline
Person-In-The-Middle & \faCheckCircleO & \Checkedbox & \xmark \\
\hline
Command Injection & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Masquerading & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Replay Attack & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
Relay Attack & \faTimesCircleO & \Checkedbox &\cmark \\
\hline
Fuzzing & \faCheckCircleO & \Checkedbox &\cmark \\
\hline
& \multicolumn{3}{c|} {Server Vulnerabilities}  \\
\hline
Data Leakage & \faCheckCircleO & \CrossedBox & \xmark \\
\hline
  \end{tabular}
  \caption{Emergency Situations}
  \label{tab:otherslikelihoodseverityrisk}
\end{table}


Table \ref{tab:preflightlikelihoodseverityrisk} highlights the significant threats during pre-flight or mission planning phase. During this phase, the UAV/UAS is not yet airborne and its operations are generally carried out in a controlled environment and unconnected to a network. No significant Severity or Risk hazards were identified because factors that could physically harm humans or other infrastructures are low when UAV is not in operation. 
However, during this phase, UAV operators must continue to identify any risks and make sure any implementation strategies and procedures are up to date for future phases. For instance, when security issues arise due to manufacturer hardware or software defects.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%

Table \ref{tab:preparationsystemchecklikelihoodseverityrisk} signifies the first identified Risks since the pre-flight phase, associated with high severity levels in password breaking, firmware flashing, forced quitting of applications, and malware infection. The significant Likelihood and Risks associated with supply chain and cyber attacks appear for the first time in this phase of the UAV operation, highlighting the importance of obtaining UAS supplies and conducting preparations exclusively from trusted sources.



Table \ref{tab:lunchlikelihoodseverityrisk} depicts the likelihood, severity, and risk of potential attacks on the UAV as it takes off. During the launch phase, the risks to the UAV system are higher due to various external factors such as spoofing, jamming, and supply chain attacks. These risks are high, with severe consequences from adversarial attacks, such as firmware flashing, code injection, and data leakage. The severity and risks associated with this phase are at their peak before the UAS is airborne.
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

Table \ref{tab:missionseveritylikelihoodrisk} outlines the potential threats that could occur during the Mission/Application/Flight phase. Although no specific severity or risk has been identified, it is important to recognize the medium and high likelihoods of various attacks, such as spoofing, jamming, and malware infection. Remote access, protocol-based jamming, and masquerading attacks are likely in this phase. 
In this phase, it is imperative for the UAV to consistently uphold its altitude, direction, and speed. Any deviation from these critical parameters will activate the emergency protocols.
The only exception to this rule occurs when an adversary initiates a forced shutdown, which takes the UAV offline.
By proactively identifying these potential threats and implementing mitigation strategies, the risk of a successful attack can be minimized.
%%%%%%%%%%%%%%%%%%%%%%%%%%%

The Return to Land phase is critical to any mission, as it involves bringing the mission safely back to land.
Statistical data indicates that the majority of accidents occur during aircraft landing~\cite{williams2005summary}.
Table~\ref{tab:returntolandseveritylikelihoodrisk} provides an overview of this phase's severity, likelihood, and overall risk assessment.
During this phase, UAV may be vulnerable to various threats, including spoofing, jamming, and malware infections. The severity of deauthentication attacks is high in this phase since deauthentication may spoof a disconnection message to the GCS from the UAV, thereby interrupting its landing. Failure to mitigate likely attacks can have severe consequences, including loss of equipment, damage to property, and even loss of life. Therefore, mitigating these risks is essential to ensuring a successful mission outcome.


The Post Flight phase is a critical part of the mission, as it involves a thorough assessment of potential risks and vulnerabilities. 
Table~\ref{tab:PostFlightSeveritylikelihoodrisk} presents the assessment of severity, likelihood, and the associated risk for this phase.
Despite the relatively low severity of attacks once the UAS has landed, malware infection is a significant concern that must be addressed due operations in this phase being connected to a network. Mitigating this risk is essential to ensuring that the system is not compromised if any device contains malware.

The emergency situations phase can present various risks to the mission that require prompt and effective response to mitigate the consequences. 
Severity, likelihood, and risk for this phase are depicted in Table~\ref{tab:otherslikelihoodseverityrisk}.
This phase can potentially encounter a range of attacks, including spoofing, jamming, and malware infections, as well as social engineering tactics. These risks can have severe impacts, such as forced quitting of applications, data exfiltration, and firmware modifications. Therefore, it is crucial to identify and address these risks promptly to ensure the safety and success of the mission.



\section{ \textbf{Proposed Mitigation Strategies}\label{ProposedMitigationStrategies}}

\begin{figure*}[ht]
\vspace{-15pt}
    \includegraphics[width=0.85\linewidth]{./Images/UpdatedDefenseNew.png}
    \centering
    \caption{Vulnerabilities in each component of the UAS (Hardware, Software, Network Link, GCS, and Cloud) can be mitigated through various techniques.}
    \label{fig:mitigation}
      \vspace{-15pt}
\end{figure*}

This section surveys the 
mitigation strategies to prevent attacks mentioned in previous sections.
While the implementation of mitigation strategies can often reduce the likelihood of an attack, it is important to note that the impact of the attack may not always remain constant and can be influenced by various factors, such as the nature of the attack, the effectiveness of the mitigation measures, and the specific context in which the attack occurs. 
Imagine a situation where a delivery UAV is flying near essential facilities like hospitals or power plants. There is a risk of someone targeting the UAV's communication systems with the intention of causing harm to the infrastructure. Here although using strong encryption and authentication protocols can help reduce the risk of such attacks, it's important to consider the severity of the consequences if a breach were to occur. It could lead to a disruption of critical infrastructure and even endanger people's lives. A malicious attacker could crash the UAV into important infrastructure, leading to a chain of events that could worsen the situation. Therefore, it's crucial to take proactive measures to prevent such incidents. 

It is crucial to focus on reducing the likelihood of attacks and consider the potential impact in the specific context in which the UAV is being used. Risks for each threat should be analyzed, and if the risks are medium, medium/high, or high, then the corresponding countermeasures should be prioritized. 
Following the approach used for UAS attacks earlier, we classify the proposed countermeasures by the UAS component they are designed to protect. Figure~\ref{fig:mitigation} presents an overview of these defense strategies, categorized by each UAS component.

We have classified UAV mitigation into five categories: UAV Hardware, UAV Software, Network Link, Ground Control Station, and Cloud/Server. 
The reasoning behind the categorization is it is easier to categorize the proposed mitigation strategies in the literature, map these to the specific phase, and identify gaps. 
UAV Hardware Mitigation includes physical components such as sensors, cameras, engines, and control systems to protect against tampering. Anti-jamming systems, encryption, and physical hardening can also be implemented. UAV Software Mitigation includes the software that controls the UAV's flight and other functions. Defenses in this area include intrusion detection, authentication, and access control to prevent unauthorized access and manipulation. Network Link Attack Mitigation covers the communication link between UAVs or UAV and the ground station, and defenses in this category include encryption, frequency hopping, and anti-jamming measures to prevent interception and disruption. Ground Control Station Attack Mitigation includes the software and hardware used to control and monitor the UAV's flight. Authentication, access control, and intrusion detection are employed in this area to prevent unauthorized access and manipulation. Finally, Cloud/Server Attack Mitigation involves the cloud-based servers used to store and process data collected by the UAV. Defenses in this area include encryption, access control, and intrusion detection to prevent unauthorized access and manipulation of sensitive data.  
It is important to acknowledge that certain measures may fall under multiple categories. For instance, an intrusion detection system (IDS) is a software designed to detect malicious activity and raise alerts when they occur. An IDS may identify hardware, software, network attacks, or a combination of these three based on scope and focus.
In this survey, we refer to hardware IDS as ``hardware anomaly detection system'' and software IDS as ``software anomaly detection system.''


Before we delve into the different categories of countermeasures for UAS components, we define some frequently used terms in each countermeasure category.
A cyber-physical system (CPS) is an amalgamation of software and hardware that functions by interacting with each other. It is controlled by software (cyber) and interacts with the environment in material ways (physical). 
Various design approaches can be used for IDS. Mitchell and Chen classified IDS for CPS based on detection type and audit material~\cite{mitchell2014survey}. The classifications are knowledge-based, behavior-based, and behavior-specification-based detection. 
Knowledge-based systems trigger alerts when run-time activities align with certain patterns or misbehavior. Behavior-based, meanwhile, raise alerts for activities that diverge from the norm. Behavior-specification-based detection occurs when a system's behavior does not adhere to a precisely defined model.
To enhance the structure and clarify the mitigation strategies, we've included comprehensive three-tier trees to represent them. In the first level, we outline the overarching mitigation strategies. The second level lists the methods of implementing these strategies. Finally, the third level identifies the potential vulnerabilities that each strategy is designed to address providing a targeted approach to mitigating risks.


\subsection{Hardware Attack Mitigation \label{sec:hardwarevulnerabilitymitigation}}
Hardware countermeasures are aimed at safeguarding the hardware components of a UAS, which include cameras, RF transceivers, and sensors for collecting environmental data, such as temperature, humidity, and air quality.  These hardware components can be categorized as controllers, actuators, and sensors. In the CPS plant model described by Giraldo et al.~\cite{giraldo2018survey}, these components are important in the functioning of a feedback control system. A controller receives input from one or multiple sensors and sends instructions to one or more actuators. The actuators are responsible for executing physical actions or processes on the UAV, such as reducing rotor power. Sensors monitor the environment and provide feedback to the controller.

Given this background, the defense strategies outlined below are designed to safeguard hardware components through diverse approaches. These methods involve anomaly detection systems, securing controllers, sensor fusion, hardware verification, and best design practices.

\subsubsection{\textbf{Hardware anomaly detection systems (HADS)} \label{sec:hardwareADS}}

\begin{figure}[ht]
\vspace{-10pt}
\centering
    \begin{forest}for tree={
    font=\footnotesize,
    parent anchor=south,
    child anchor=north,
    fit=band,
    s sep=5mm,l=15mm,
    edge={->}
   % spaces the tree out a little to avoid collisions
    }
[Hardware anomaly detection system (HADS)
    [behavior-based \\ \cite{guo2018roboads,elnaggar2018irl,mitchell2013adaptive,sharma2019briot},name=S1
     [spoofing \\ \cite{guo2018roboads,elnaggar2018irl,mitchell2013adaptive,sharma2019briot}]
        [jamming \\ \cite{guo2018roboads}]
    ]
    [machine learning-based \\ \cite{manesh2019detection},name=S2
        [firmware flashing \\ \cite{sharma2019briot,manesh2019detection},name=ff]
    ]
]
 \draw[->] (S1.south) -- (ff.north);
\end{forest}
  \caption{Hardware anomaly detection systems (HADS) can be implemented via behavior-based and machine learning-based techniques and are effective in dealing with spoofing, jamming, and firmware flashing based vulnerabilities in UAV hardware.}
  \label{fig:HADS12}
  \vspace{-10pt}
\end{figure}


Hardware anomaly detection systems (HADS) are used to detect anomalous behavior in hardware systems, which can indicate a security breach or a hardware failure. 
Based on our literature analysis, 
no knowledge-based detection mechanisms have been suggested. This is probably because of the limitations associated with such an approach, including the need to maintain an updated dictionary of attack patterns and the difficulty in recognizing new forms of attacks, like zero-day vulnerabilities.
Figure \ref{fig:HADS12} comprises three hierarchical levels. The first level, labeled as ``HADS'', can be subdivided into two approach classes:  behavior-based~\cite{guo2018roboads,elnaggar2018irl,mitchell2013adaptive,sharma2019briot} and machine learning-based~\cite{manesh2019detection}, as depicted in Level Two. 
Level Three of the figure highlights the efficacy of these approaches when it comes to addressing significant attacks, such as spoofing~\cite{guo2018roboads,elnaggar2018irl,mitchell2013adaptive,sharma2019briot}, jamming~\cite{guo2018roboads}, and firmware flashing~\cite{sharma2019briot,manesh2019detection}.

In the behavior-based class, HADS relies on a set of pre-defined rules or signatures to identify known anomalies. These rules can be based on simple threshold-based detection, statistical anomaly detection, or rule-based anomaly detection. The advantage of this approach is that it is easy to implement and the rule/signature-based approach tend to have low computational overhead, making it suitable for resource-constrained hardware devices. However, the behavior-based approach may struggle to detect unknown or novel anomalies that do not fit the pre-defined rules or signatures. Machine learning-based approaches use data-driven algorithms to learn the normal behavior of the hardware system and identify deviations from it. These approaches can detect both known and unknown anomalies and have the potential to adapt to changing environments. However, the machine learning approaches require significant computational resources, large amounts of training data, and have a higher risk of false positives or false negatives on account of limited data storage capabilities in the UAVs.

In their study, Guo et al.~\cite{guo2018roboads} showed how behavior-based intrusion detection can detect misbehavior in mobile robots' hardware components.
The authors introduced an anomaly detection system for identifying misbehavior in sensors and actuators. The primary objective was to pinpoint any deviations in sensor data received by the control units and any anomalies in the commands carried out by the robot actuators. 
To accomplish this, the authors engineered a state estimation algorithm and structured their anomaly detection algorithm to detect differences between estimated states and the inputs from actuators and sensors, labeling these disparities as misbehavior.
When applied to two mobile robots, this system successfully identified issues such as signal interference, sensor spoofing, logic bombs, and physical jamming attacks, with minimal detection delay.

Elnaggar and Bezzo~\cite{elnaggar2018irl} performed behavior-based detection using the Bayesian Inverse Reinforcement Learning technique for detecting sensor spoofing attacks.
Their technique utilized previous sensor readings and control inputs on the CPS to predict the goal of sensor spoofing attacks. Consequently, their method identified the compromised sensors that needed attention to reinstate the system's functionality.

Mitchell and Chen~\cite{mitchell2013adaptive} proposed a behavior rule-based intrusion detection system (BRUIDS) for securing sensors and actuators within a UAV. This system is based on behavior specifications for detecting intrusions. 
The authors created a set of rules that the UAV must follow. These rules are then transformed into a state machine that comprises both safe and unsafe states (i.e., attack states). To ensure compliance with the state machine, a neighboring UAV or remote node monitors the UAV to ensure compliance. During the testing phase, the authors adjusted variables to balance false positives and detection rates in the event of an attack. This approach was successful in enhancing the security of UAVs.
Sharma et al.~\cite{sharma2019briot} proposed a tool called `Behavior rule specification-based misbehavior detection for IoT embedded cyber-physical systems' (BRIoT), which uses behavior-specification-based detection to identify misbehavior in IoT devices. 
Users can define an operational profile for the device and generate a set of security requirements and behavioral rules. These rules are then converted into a state machine, which detects any misbehavior.

Manesh et al.~\cite{manesh2019detection} demonstrated that a UAS system is vulnerable to different cybersecurity attacks, such as GPS spoofing, where the attacker misleads a UAV by sending fake messages to the GPS receiver. To address this security challenge, the authors proposed an efficient method based on neural networks to detect GPS spoofing. This approach uses various features, including satellite number, carrier phase, pseudo-range, Doppler shift, and signal-to-noise ratio (SNR), to maximize the accuracy and probability of detection while minimizing false positives.

The absence of suggested knowledge-based hardware anomaly detection mechanisms could stem from their limitations 
in identifying new attack vectors, including zero-day attacks. This highlights the need for additional investigation into alternative techniques to efficiently identify and address emerging attack vectors. While various instances exist of behavior-based and behavior-specification-based detection methods, each has its own set of limitations. This highlights the requirement for more resilient and efficient detection techniques to successfully combat the wide range of cybersecurity threats UAS encounters. 
In summary, the gaps identified in the literature indicate the need for additional research to create anomaly detection mechanisms that effectively tackle the constantly evolving cybersecurity threats that UAS encounters.
Among the promising research areas are the utilization of built-in-self-test (BIST), signal integrity analysis, and power-on-self-test (POST) techniques.

{\bf Non-UAV Specific Solutions}
Minimum Volume Elliptical Principal Component Analysis (MVE-PCA) is a method that can be used to detect anomalies in hardware using multivariant data~\cite{7456266}. MVE-PCA could be used in UASs to monitor the hardware's health and identify if the hardware has been tampered with. 

\subsubsection{\textbf{Securing Controllers}}
\begin{figure}[H]
\vspace{-10pt}
\centering
    \begin{forest}for tree={
    font=\scriptsize,
    parent anchor=south,
    child anchor=north,
    fit=band,
    s sep=5mm,l=18mm,
    edge={->}
   % spaces the tree out a little to avoid collisions
    }
    [Securing controllers
    [using control \\ and flow \\ \cite{etigowni2018crystal,choi2018detecting},name=uc2 
        [,phantom]
         [jamming \\ \cite{etigowni2018crystal,demarinis2017toward},name=jm]
          [firmware flashing \\ \cite{etigowni2018crystal}]
    ]
    [redundancy method \\ \cite{demarinis2017toward},name=rm
        [spoofing \\ \cite{etigowni2018crystal,choi2018detecting,demarinis2017toward,huang2016controller,DBLP:journals/corr/abs-1807-11553},name=ss]
    ]
    [reach avoid \\ stages \\ \cite{huang2016controller,DBLP:journals/corr/abs-1807-11553},name=ra
        [,phantom]
    ]
%    [dynamic \\ watermarking \\ \cite{satchidanandan2016dynamic},name=dw
%        [,phantom]
%        [supply chain attack \\ \cite{satchidanandan2016dynamic}]
%    ]
    ]
 \draw[->] (uc2.south) -- (ss.north);
 \draw[->] (ra.south) -- (ss.north);
 %\draw[->] (dw.south) -- (ss.north);
 \draw[->] (rm.south) -- (jm.north);
\end{forest}
  \caption{Securing controllers effectively safeguards against jamming, spoofing, firmware flashing, and supply chain attacks. Securing controllers can be implemented via control and flow, redundancy, and `reach avoid stages.' Reach avoid stages allow a UAV to be programmed to reach certain target states while simultaneously avoiding specific undesirable conditions. }
  \label{fig:SecuringControllersTree}
  \vspace{-10pt}
\end{figure}

Securing controllers refers to the methods and techniques used to protect the control systems of various machines and devices. 
Research in hardware controllers security has received significant attention.
Controllers are often the backbone of UAV systems, providing the necessary input and output controls for the machines to function. However, they can also be vulnerable to attacks that can compromise the system's integrity, safety, and confidentiality. 
%We have identified four ways controllers are secured as shown in Figure \ref{fig:SecuringControllers}. 
Figure \ref{fig:SecuringControllersTree} is composed of a three level structure. The first level, securing controllers can be further divided into four categories: 
using control and flow ~\cite{etigowni2018crystal,choi2018detecting},
redundancy method~\cite{demarinis2017toward},
reach avoid stages~\cite{huang2016controller,DBLP:journals/corr/abs-1807-11553}
%dynamic watermarking~\cite{satchidanandan2016dynamic}
as illustrated in the second level. These methodologies are useful in resolving vulnerabilities, such as 
spoofing~\cite{etigowni2018crystal,choi2018detecting,demarinis2017toward,huang2016controller,DBLP:journals/corr/abs-1807-11553},
jamming~\cite{etigowni2018crystal,demarinis2017toward}, and
firmware flashing~\cite{etigowni2018crystal}, as delineated in the third level of the figure.


Using control and flow~\cite{etigowni2018crystal,choi2018detecting} involves analyzing the control flow of the code to detect potential security vulnerabilities and prevent attacks. It involves verifying the code execution path and ensuring that it adheres to expected patterns. The goal is to prevent attackers from exploiting vulnerabilities in the code and disrupting its intended functionality. Redundant copies of the controller's components are created in the redundancy method~\cite{demarinis2017toward} to ensure that even if one component is compromised, the system can continue functioning properly. This can be achieved through hardware redundancy, such as having multiple processors or sensors, or through software redundancy, such as having multiple copies of the code running in parallel. 
Reach avoid stages~\cite{huang2016controller,DBLP:journals/corr/abs-1807-11553} creates a set of rules that describe the controller's expected behavior and environment. 
It involves actively working towards specific objectives (`reach') while avoiding potential obstacles or pitfalls (`avoid') using a list/rule of `Dos' and `Don'ts.'
The controller's actions are then compared to these rules, and if it deviates from them, the system is flagged as potentially compromised. This approach is particularly useful for detecting UAV attacks involving the controller trying to achieve a goal outside of its expected behavior. 

Etigowni et al.~\cite{etigowni2018crystal} presented a control flow predictor to verify the safety of UAV controllers. Their method involved using a control flow predictor, which monitors the execution state of the flight controller. If the UAV approaches an unsafe state, the control flow predictor deploys pilot-designed countermeasures.
The researchers utilized a data-driven model that employed Kalman Filters to predict future states. They tested their control flow predictor by carrying out a series of controller-based attacks using malware that involved injecting or modifying controller data. In all test cases, the UAV remained safe and alerted the operator of any safety violations.

Choi et al.~\cite{choi2018detecting} introduced Control Invariants (CI) as part of a framework for detecting external physical attacks on robotic vehicles, such as UAVs. Unlike traditional program-based invariants, CI focus on the control and physical dynamics of the vehicle, combining physical characteristics, control algorithms, and physics laws. The CI methodology employs a control system engineering technique known as System Identification (SI), which uses a control invariant template and extensive vehicle measurement data to fine-tune the template's coefficients, ensuring the derived equations closely match the measurement data. These equations predict the vehicle's behavior based on its inputs and states during operation. The CI framework includes a checking code into the vehicle's control program binary, which, during runtime, compares the actual system state against the expected state calculated by the CI equations. An alarm is triggered if any discrepancies are found. Additionally, DeMarinis et al.~\cite{demarinis2017toward} suggested incorporating a redundancy board in the flight controller that allows automatic switching between two firmware versions if the primary controller fails, thus enhancing resilience to attacks in case of a controller compromise.

Reach-avoid problems involve guiding an operating system towards achieving desired configurations while concurrently steering clear of those considered undesirable~\cite{huang2016controller,DBLP:journals/corr/abs-1807-11553}. In their paper, Huang et al.~\cite{huang2016controller} proposed a controller synthesis algorithm capable of solving the ``reach-avoid'' problem in the presence of adversaries. Their approach involved formulating sensor, actuator, and controller attacks to synthesize a secure controller and used a `Satisfiability Modulo Theories' solver~\cite{huang2016controller}.
Attacks that were considered included compromising partial controller software, injecting packets, tampering with actuator signals, and spoofing sensors. 
The developed controller followed a behavioral model to maintain safety in an adverse environment.

{\bf Non-UAV Specific Solutions}
Hardware Trojans~\cite{bellay2021hardware, moein2017hardware} are implemented by adversaries by modifying integrated circuits (ICs) or other semiconductors so that devices show abnormal behavior. These hardware Trojans are hard to detect as they can remain dormant and could be activated under very rare conditions~\cite{pan2022survey}. These attacks generally focus on power and delay side channel signals~\cite{li2008speed}.  
Hardware Trojans in electric circuits can be detected using cell analysis and routing analysis.

Dynamic watermarking can be used to secure CPS control. This technique involves having actuators inject private data into a CPS and observing the response of the sensors connected to the CPS. The CPS can detect threats to sensors and/or actuators by monitoring how private data are handled and read.
Satchidanandan and Kumar~\cite{satchidanandan2016dynamic} explored dynamic watermarking as pattern injection into a medium to detect anomalies in sensors and actuators. The authors proposed using dynamic watermarking to orchestrate secure control over a physical plant by detecting compromised sensors and actuators.
These methods can be adapted for use in UAV systems despite being originally employed for systems other than UAVs.

\subsubsection{\textbf{Sensor Fusion}}
\begin{figure}[H]
\vspace{-10pt}
\centering
\begin{forest}
for tree={font=\scriptsize,edge={->}}
    [Sensor fusion
    [introducing intervals \\ \cite{ivanov2016attack},name=ii
        [spoofing \\ \cite{ivanov2016attack}]
        [jamming \\ \cite{ivanov2016attack}]
        [supply chain attack \\ \cite{ivanov2016attack}]
    ]
    [filtering approach \\ \cite{nashimoto2018sensor},name=if
        [firmware flashing \\ \cite{nashimoto2018sensor}]
    ]
    ]
\end{forest} 
  \caption{Sensor fusion technique can be deployed by implementing intervals to mitigate vulnerabilities such as spoofing, jamming, and supply chain attacks, or by filtering approach to counteract UAV firmware flashing.}
  \label{fig:SensorFusion12}
  \vspace{-10pt}
\end{figure}

\FloatBarrier

Sensor fusion is a hardware-based countermeasure that uses data from multiple sensors to validate each other and detect attacks.
Figure~\ref{fig:SensorFusion12} illustrates a tree consisting of three levels. The first level, sensor fusion, can be divided into two categories: 
introducing intervals~\cite{ivanov2016attack} and filtering approach~\cite{nashimoto2018sensor}
as shown in the second level. These two techniques are adept at mitigating 
spoofing~\cite{ivanov2016attack},
jamming~\cite{ivanov2016attack},
supply chain attack~\cite{ivanov2016attack}, and
firmware flashing~\cite{nashimoto2018sensor}, respectively,
as outlined in the third level of the figure.

Introducing intervals involves setting up an interval timer that triggers the sensors to take measurements at regular intervals. The measurements are then combined to provide a more accurate picture of the environment being sensed. The filtering approach involves using algorithms to combine and filter sensor data to remove noise, errors, and inconsistencies. Filters, such as a Kalman Filter, can help smooth out the data and produce more accurate results. 

Ivanov et al.~\cite{ivanov2016attack} proposed an algorithm that uses sensor fusion to enhance the resilience of safety-critical cyber-physical systems against attacks.
The study developed a model to show how altering sensor data can impact the accuracy of sensor fusion algorithms. It demonstrated that introducing delays/intervals between sensor communications affects an attacker's ability to disrupt these systems.
The authors improved the accuracy of their sensor fusion algorithm by integrating communication schedules for sensors and utilizing historical sensor readings for improving accuracy. By implementing this approach onto a ground robot, they demonstrated that the impact of faulty sensors was reduced significantly.

Furthermore, Nashimoto et al.~\cite{nashimoto2018sensor} outlined attacks capable of tricking sensor fusion algorithms that employ Kalman Filters by manipulating specific sensors to influence the output of the sensor fusion algorithm. Through experimental analysis, the researchers demonstrated how these attacks could allow attackers to gain partial or full control over the sensor fusion algorithm results.
Surrounding the micro-electro-mechanical system (MEMS) with sound isolation material, the author presented countermeasures for attacks. 
Gravity and geomagnetic sensors' measurement errors can be leveraged to detect attacks.

{\bf Non-UAV Specific Solutions}
Yeong et al.~\cite{yeong2021sensor} presented a complete overview of the perception block in autonomous driving (AD) systems to understand and perceive the surrounding environment. These methodologies highlight the importance of sensor calibration, covering intrinsic, extrinsic, and temporal calibration, and highlight existing open-source calibration packages along with the appropriate use of cameras, LiDAR, and radar. 
The implementation of sensor fusion techniques in non-UAV devices can also be applied to UAVs to mitigate hardware attack impact.

Using multiple sensors provides significant advantages over using a single sensor~\cite{mitchell2007multi} as it provides rich semantics, higher resolution, and improved accuracy. Generally, different algorithms are utilized for different levels of fusion. Some of the algorithms that are commonly used in non-UAV domains that can also be implemented in UAV domain are~\cite{luo2011multisensor}: Kalman Filtering, support vector machine (SVM), Bayesian inference technique, sequential Monte Carlo methods (Particle filter), Dempster-Shafer theory of evidence, K-means clustering, artificial neural networks (ANN), and fuzzy logic. These could be explored more not only for hardware attack mitigation, but beyond. 

%\FloatBarrier
\subsubsection{\textbf{Hardware Verification}}
\begin{figure}[ht]
\vspace{-10pt}
\centering
\begin{forest}for tree={
    font=\scriptsize,
    parent anchor=south,
    child anchor=north,
    fit=band,
    edge={->}
   % spaces the tree out a little to avoid collisions
    }
    [Hardware verification
        [remote attestation \\ \cite{kohnhauser2017scapi}, name =ra
             [firmware flashing \\ \cite{kohnhauser2017scapi},name=ff]
        ]
        [hardware testing \\ \cite{sullivan2006structural,dantsker2019propulsion,yang2022multi,lombardi2010automated,prabowo2021design},name=ht
            [supply chain attack \\ \cite{kohnhauser2017scapi,sullivan2006structural,dantsker2019propulsion,yang2022multi,lombardi2010automated,prabowo2021design},name=sca]
        ]
    ]
     \draw[->] (ra.south) -- (sca.north);
\end{forest} 
  \caption{Remote attestation and hardware testing are two ways hardware verification can be implemented. These methods can be utilized to assess UAV hardware integrity and are effective to protect against firmware flashing and supply chain attack.} 
  \label{fig:HardVerification123}
  \vspace{-10pt}
\end{figure}

Hardware verification refers to the process of verifying that all hardware components are configured correctly according to pre-defined baselines.
Hardware verification technique as shown in Figure~\ref{fig:HardVerification123} can be divided into
remote attestation \cite{kohnhauser2017scapi} and
hardware testing \cite{sullivan2006structural,dantsker2019propulsion,yang2022multi,lombardi2010automated,prabowo2021design} and can address vulnerabilities such as 
firmware flashing \cite{kohnhauser2017scapi} and supply chain attack \cite{kohnhauser2017scapi,sullivan2006structural,dantsker2019propulsion,yang2022multi,lombardi2010automated,prabowo2021design} as shown in the third level.

Hardware verification is a technique used to detect and recover compromised hardware components. Remote attestation enables UAV operators to remotely verify a device's hardware or software configuration, allowing them to detect any unauthorized changes in hardware and software environments.
Kohnhäuser et al.~\cite{kohnhauser2017scapi} proposed a protocol for remote attestation to detect compromised hardware and software configurations that is resilient to noisy and dynamic networks.
Some of the common hardware verification tests for UAVs include structural testing \cite{sullivan2006structural}, propulsion system testing \cite{dantsker2019propulsion}, power system testing, sensor testing, and communication system testing \cite{yang2022multi,lombardi2010automated,prabowo2021design}. 

Structural testing is carried out to verify that the airframe (mechanical structure of an aircraft) and other structural components of the UAV can withstand the stresses and loads of flight. Propulsion system testing involves testing the motors, propellers, and other components to ensure they function correctly and provide the required thrust. Power system testing includes testing the battery, fuel system, and other power supply components to ensure that they provide sufficient and reliable power to the UAV. Sensor testing verifies that sensors, such as cameras, GPS, RADAR, LiDAR, and other sensors provide accurate and reliable data. Communication system testing checks all communication systems, such as satellite radio, WiFi, and cellular devices to ensure secure communication between the UAV and GCS. These tests are crucial in identifying and addressing any potential issues before the UAV is put into operation, reducing the risk of accidents and ensuring optimal performance.

{\bf Non-UAV Specific Solutions}
Generally, hardware vulnerabilities are undetected by software countermeasures \cite{electronics6030052}. The European CIPSEC (Enhancing Critical Infrastructure Protection with Innovative SECurity Framework) project offers a security framework that tests for vulnerabilities and recommends key personnel training courses, forensics analysis, standardization, and protection against malware and other adversaries using firewalls, IDS, and other security tools \cite{cipsec}. The framework can be used to assess vulnerability in a UAV aviation system identifying potential weaknesses. This framework can also be leveraged to help in standardization of security protocols to ensure high-level security. These standards can be used in the UAV domain to protect infrastructure need for its deployment.

Memory disturbance attack or the RowHammer attack \cite{electronics6030052, polychronou2021securing, li2019detecting} is a backdoor attack that can occur in Dynamic random-access memory (DRAM) chips. 
Hardware Error Correction Code (ECC) helps detect Rowhammer attacks by identifying and correcting unusual single-bit errors.
These attacks could be mitigated by enforcing an ECC or increasing DRAM's refresh rate \cite{kim2014flipping}. Since ECC cannot detect fault if multiple bits flip, Kim et al. proposed probabilistic adjacency row activation (PARA) mechanism that refreshes the adjacent row of the accessed row~\cite{kim2014flipping} or Ghasempour et al.~\cite{ghasempour2015armor}'s proposed method of using catch buffer to activate rows frequently to help detect RowHammer attack. DDR4 memory, although slightly expensive, includes Target Row Refresh (TTR), which tracks row activation frequency to refresh vulnerable rows, making it harder for adversaries to implement the RowHammer attack \cite{versen2020row}. 
RowHammer can also be detected by observing four events: cache references, cache misses, branch instructions retired, and branch mispredictions. These data points can be trained using machine learning classifiers, such as logistic regression, support vector machine, or artificial neural network to detect such attacks~\cite{li2019detecting}.

Sensitive data can also be leaked via side-channel attacks by analyzing hardware characteristics such as power dissipation, computation time, and electromagnetic emission. An attacker can analyze these characteristics of a UAV and deduce data and cryptographic keys~\cite{electronics6030052, polychronou2021securing}. To prevent adversaries from obtaining side channel data, the time taken for code execution can be made constant or random without considering the actual time taken by the processor \cite{ge2018survey}. Hardware virtualization can be used to create isolation, making it difficult for external interference-related attacks to be executed~\cite{electronics6030052}. 

Hardware probing is a side-channel attack technique where an attacker physically accesses hardware components to gather information about devices such as a microchip. Probing attack includes decapsulation to expose the silicon die followed by reverse engineering of the device to extract sensitive information such as encryption keys or data \cite{cad,bellay2021hardware}. As stated in \cite{ishai2003private}, private circuits could be used to secure a system even if adversaries observed certain internal bits during computation.
These hardware verification techniques employed in non-UAV systems can be effectively adapted for use in UAVs, enhancing their overall security. 

\subsubsection{\textbf{Hardware design best practices}}

\begin{figure}[H]
\vspace{-10pt}
\centering
\begin{forest}for tree={
font=\scriptsize,
    parent anchor=south,
    child anchor=north,
    fit=band,
    edge={->}
   % spaces the tree out a little to avoid collisions
    }
    [Hardware design best practices
    [cryptography \\ \cite{shoufan2015secure},name=cry]
    [architecture-based \\ approach \\ \cite{gomes2017interconnected},name=arc
        [supply chain attack \\ \cite{shoufan2015secure,gomes2017interconnected,quadir2016survey,mead2016defeating},name=sca]
    ]
    [obfuscation \\ \cite{quadir2016survey},name=obf]
    [sandboxing \\ \cite{mead2016defeating},name=sand]
    ]
     \draw[->] (cry.south) -- (sca.north);
     \draw[->] (obf.south) -- (sca.north);
     \draw[->] (sand.south) -- (sca.north);
\end{forest} 
  \caption{Cryptography, architecture-based approach, obfuscation, and sandboxing are essential best practices in UAV hardware design that can help mitigate potential vulnerabilities within the hardware supply chain.}
  \label{fig:HardwareDesignBestPractices1231}
  \vspace{-10pt}
\end{figure}

Hardware design best practices refer to the recommended techniques and methods used to enhance the security of hardware systems. 
These best practices for UAV hardware components design ought to prioritize security measures--security at the cradle.
We have identified four ways best design practices could be followed to reduce the impact of UAV attacks and improve the security of hardware systems as shown in Figure~\ref{fig:HardwareDesignBestPractices1231}, a three-level structure.
These practices can be achieved via four approaches: cryptography~\cite{shoufan2015secure}, architecture-based approach \cite{gomes2017interconnected}, obfuscation \cite{quadir2016survey}, and sandboxing \cite{mead2016defeating} as shown in Level Two of the figure. These can be used to handle the supply chain attack \cite{shoufan2015secure,gomes2017interconnected,quadir2016survey,mead2016defeating}, as indicated in the third level of the figure.
Cryptography secures data through encryption in hardware devices, architecture-based approach ensures secure hardware architecture, obfuscation makes hardware designs complex to counteract tampering, and sandboxing isolates hardware components to isolate potential breaches and deter supply chain hardware attacks. In what follows we discuss each of them in detail.

Cryptography \cite{shoufan2015secure} involves using mathematical algorithms and protocols to secure the communication and data between different hardware components. It can be used for data encryption, authentication, and access control tasks. The architecture-based approach~\cite{gomes2017interconnected} is used to design hardware systems with security in mind from the beginning, rather than adding it as an afterthought. This approach involves implementing security features into the hardware architecture itself to prevent potential attacks. Obfuscation \cite{quadir2016survey} is a technique that makes it difficult for attackers to reverse engineer or understand the hardware design and functions. This can include methods such as hiding data and functions and creating random or complex code structures. Sandboxing \cite{mead2016defeating} is a method used to isolate and protect different hardware components from each other. This can include physically separating the components or using virtualization techniques to create secure zones within the hardware system.


Abdulhadi et al. \cite{shoufan2015secure} proposed a lightweight hardware mechanism to safeguard the privacy and integrity of the data transmitted between the GCS and the UAV.
The security measures for the UAV were implemented using a Field Programmable Gate Array (FPGA) module with the cryptographic engine as a central component of the architecture. This engine is pivotal in the FPGA's design for executing security protocols. It stores the authentication and encryption keys necessary for Advanced Encryption Standard (AES) operations within FPGA's registers when setting up the UAV, ensuring these keys are shielded from potential breaches. The design allows only the cryptographic engine to read the keys, preventing any external read access.

Gomes et al.~\cite{gomes2017interconnected} proposed an interconnected system architecture to maintain UAS integrity. The authors explained that each UAS was composed of eleven interdependent systems within its architecture. These systems encompass communications, sensing, weather reports, power, maintenance, and diagnostics systems, flight management systems, control units, path planning systems, and emergency response. Their architecture was equipped with sensors to detect potential threats and trigger an emergency response system when an alarm is raised.
 
Hardware security also involves protecting devices from reverse-engineering and hardware-specific attacks.
Quadir et al.~\cite{quadir2016survey} explored methods to safeguard chips, boards, and firmware from reverse engineering. 
These include obfuscating/camouflaging designs, using external keys to prevent piracy, utilizing unmarked chips, and creating tamper-proof fittings. 
Mead et al.~\cite{mead2016defeating} used hardware-based sandboxing to secure UAV hardware by isolating non-trusted system-on-chip components. To prevent RF-based jamming attacks, they developed an approach that involved passing input signals through a property checker that verified the legitimacy of the signals received by the RF receiver. By conducting simulated testing, they demonstrated that their design was capable of detecting and thwarting such attacks.

{\bf Non-UAV Specific Solutions}
Devices such as UAVs need to be compact. All the necessary circuits and parts are often designed and built into a system-on-chip (SoC) to get this compactness. 
Incorrect or ambiguous security specifications and flawed design~\cite{dessouky2019hardfails} can make hardware vulnerable. Trusted execution environments (TEEs) like Intel's Software Guard Extension (SGX) could be used in critical applications to prevent potentially dangerous software execution \cite{dessouky2019hardfails, fei2021security} caused by underlying hardware vulnerabilities. 

Secure virtual architecture (SVA) have been used to abstract unnecessary processor details to achieve memory safety, control-flow integrity, and type safety~\cite{dharsee2017software}. If any vulnerabilities are detected, then the manufacturers can create and release a software patch to SVA to mitigate the new bugs \cite{dharsee2017software}. These techniques can be used in the UAV domain to mitigate hardware vulnerabilities via software updates. 

\subsubsection{Research Gaps}


The literature surveyed points to a lack of knowledge-based UAV hardware anomaly detection systems. The rapid evolution of the threat landscape and advanced persistent threats (ATPs) that are highly targeted and sophisticated make it hard for traditional countermeasures to detect faults in hardware systems. Knowledge-based detection relies on maintaining an up-to-date database of known threats, which can be resource-intensive.
CVE list is a comprehensive catalog of known vulnerabilities and exposures in software and hardware. CVE data can be used to know about the threat details, but there hasn't been specific research on UAVs in this context.
Research is required to establish knowledge-based hardware anomaly detection that continuously updates the knowledge base using enhanced data quality and diversity. Enhanced data quality and diversity would cover a wide range of normal and anomalous scenarios. 



Machine learning is commonly used to detect jamming and spoofing attacks; however, machine learning (ML) techniques are generally costly and cannot be implemented by users using UAVs for recreational use. 
Resource-constrained hardware devices may not have the necessary computational resources for machine learning-based approaches. 
Also machine learning models heavily rely on data, and their interpretations are highly influenced by both the content and the context of that data.
Further research is required to efficiently integrate machine learning in low-power UAVs, allowing them to create and process data in a manner that facilitates the use of machine learning for detecting attacks.
The use of machine learning techniques that do not require large amounts of data, such as transfer learning, few-shot learning, and data augmentation, can be studied. 
Further research is necessary to investigate cyber threats and develop mitigation techniques tailored to UAV applications. 
The significant overlap in CPS vulnerabilities with UAV vulnerabilities needs to be closely studied as the proposed CPS solution may be easily translated to UAVs. 

Using multiple/redundant sensors and actuators and analyzing discrepancies between those device readings is also an effective way to mitigate hardware attacks. 
Manufacturers are strategically focused on minimizing the production costs of UAVs to augment their market penetration. However, this emphasis on cost-effectiveness often overshadows the critical importance of security, potentially compromising the robustness of these systems. Establishing a balanced approach that fosters both affordability and secure operation is imperative, ensuring the sustained growth and reliability of UAV technology.


These days, software attacks targeting hardware vulnerabilities (SATHVs) have increased significantly, which could be detected using hardware performance counters (HPCs)~\cite{polychronou2021securing}. These registers are used to count special hardware events that could be used to detect attacks on UAV hardware.
Recreational UAV users might not have the capability or knowledge required to test the hardware; hence, a polity/standard is required where UAV manufacturers should provide updated software measures to handle hardware vulnerabilities.
UAVs lacking internet connectivity and short-range wireless technology such as Bluetooth face difficulty in updating the drivers and security updates. These UAVs can be updated using a preloaded memory chip (SD card) or through direct connection via maintenance/diagnostic ports.

Trusted Platform Modules (TPMs) have been used for the preservation of sensitive data, ensuring secure key storage, robust encryption mechanisms, and the facilitation of remote attestation. This multifaceted capability can be extended to critical domains, including the integration of TPMs into UAVs, where the stringent demands for security and reliability converge with the need for fortified cryptographic and authentication mechanisms. However, this increases the complexity of UAV design and architecture. 
Further research is required to have seamless integration of TPMs with UAV OS and applications, avoiding performance overhead and vendor lock-in. 

Several techniques can be used to secure UAVs from hardware attacks, such as fault injection and reverse engineering. Lowering SNR, masking (binding), emission filtering, obfuscation, and shielding can be investigated in UAVs to reduce chip emissions so that it becomes difficult for attackers to extract information \cite{moein2017hardware}. 

Secure boot is a security mechanism to ensure that devices boot using only software that the manufacturer trusts. 
The use of the secure boot ensures that only trusted and signed firmware and software are loaded onto UAV hardware, preventing the execution of unauthorized or tampered code. Application of secure boot, in addition to using redundant code and watermarking, can be used to verify that code is executed as intended. 

Common Vulnerabilities and Exposures (CVE)~\cite{CVE-2021-34527} is a system that provides a standardized method for identifying and cataloging cybersecurity vulnerabilities. While CVE primarily targets software vulnerabilities, it can also be used to identify hardware vulnerabilities. It is important to study several areas of potential vulnerability, such as embedded systems, hardware-related software bugs, and firmware vulnerabilities that have not been studied. 

Hardware vulnerabilities may occur due to a defect in production or when vulnerabilities are not caught before being released from the supply chain. An unprotected supply chain is also a significant contributing factor in hardware vulnerability \cite{bellay2021hardware, pan2022survey}. Once the hardware is released in the market, it is difficult to mitigate the vulnerabilities in the field as it might require replacing or recalling components. Manufacturers and adversaries could create low-quality counterfeit parts that could be used in a UAV. These counterfeit parts are often low quality and are likely to fail easily or may even contain backdoors \cite{hoque2018hardware}. If an adversary is able to steal the genuine parts used to build a UAV, they can also reverse engineer the part to search for backdoors.
At the end of the UAV's lifetime and UAV component's lifetime, there should be secure procedures for decommissioning and disposing of UAV hardware to ensure that no sensitive information remains accessible. There is very little attention paid to this so far.

\subsection{Software Attack Mitigation  \label{sec:softwarevulnerabilitymitigation}}
This section will discuss ways to safeguard the UAS software and firmware, including the applications, processes, and the underlying operating system(s). To achieve this, several countermeasures can be implemented, including software-based intrusion detection systems, remote attestation, access control, software isolation, and software security best practices.

\begin{figure*}[!ht]
\vspace{-15pt}
\centering
\begin{forest}for tree={
    font=\scriptsize,
    parent anchor=south,
    child anchor=north,
    fit=band,
    edge={->}
    }
    [Software anomaly detection systems (SADS)
        [behavior-based \\ \cite{stracquodaine2016unmanned}, name=bb[
            [database injection \\ \cite{stracquodaine2016unmanned}]
            [firmware modification \\ \cite{stracquodaine2016unmanned}]
            [code injection \\ \cite{stracquodaine2016unmanned,vuong2015performance,lu2019data}, name=ci]
            ]
            ]
        [data-driven mechanism\\ (machine learning/ data mining)\\ \cite{vuong2015performance,lu2019data}, name=ml[
            [buffer overflow \\ \cite{stracquodaine2016unmanned,vuong2015performance,lu2019data}, name=bo]
            [malware infection \\ \cite{stracquodaine2016unmanned,vuong2015performance,lu2019data}, name = mi]
            ]
    ]
    ]
     \draw[->] (ml.south) -- (ci.north);
     \draw[->] (bb.south) -- (bo);
     \draw[->] (bb.south) -- (mi.north);
\end{forest} 
  \caption{Software anomaly detection system (SADS) can be categorized as a behavior-based and data-driven mechanism. The behavior-based method tackles vulnerabilities such as database injection, firmware modification, code injection, buffer overflow, and malware infection. The data driven approaches are good at addressing code injection, buffer overflow, and malware infection.}
  \label{fig:SADS234}
    \vspace{-15pt}
\end{figure*}

\subsubsection{\textbf{Software Anomaly Detection Systems (SADS)}  \label{sec:softwareADS}}
Software anomaly detection systems (SADS) are designed to detect abnormal behavior in software systems. 
The literature contains fewer proposals for detecting anomalies/intrusions targeting the software applications, operating systems, or firmware of UAS compared to HADSes that protect the hardware components and the UAS's network IDS that protect the network.
More emphasis is placed on the UAS's capture and processing of data, such as RF signals or network packets, rather than the software running on it. 
The software-based ADSes proposed in the literature lack knowledge-based and behavior-specification-based detection mechanisms.
The literature lacks knowledge-based detection due to lack of mechanisms to identify new attack vectors and a regularly updated attack dictionary. Additionally, the main drawback of behavior-based detection mechanisms is that they require significant effort and expert knowledge to create a specification for the entity being detected.

Figure \ref{fig:SADS234} is a three level hierarchical structure that classifies the types of SADS. Proposed SADes may be classified into two categories: behavioural-based and data-driven mechanism (machine learning and data mining) as shown in the second level. Approaches in both categories can be used to mitigate vulnerabilities such as database injection, firmware modification, code injection, buffer overflow, and malware infection as shown in the third level of the figure. 
Similar to that in hardware mitigation, behavior-based \cite{stracquodaine2016unmanned} approaches rely on defining a set of rules or signatures that describe normal behavior in a system. Any deviation from these rules is flagged as an anomaly. 
However, they may not be as effective in detecting previously unseen or complex anomalies. 
Machine learning approaches \cite{vuong2015performance,lu2019data} learn the normal behavior of a system from a large dataset of training examples. The solutions can identify deviations from the learned behavior as anomalies. 
Data mining techniques are used in extracting valuable information and patterns from large datasets using statistics, machine learning, and database systems. 
These approaches can be effective in detecting complex or previously unseen anomalies, but require more computational resources and may require a larger dataset for training, similar to HADS.

Stracquodaine et al.~\cite{stracquodaine2016unmanned} proposed a behavior-based SADS for detecting hardware failure, communication channel corruption, sensor spoofing, and malware on the UAS.
The SADS monitored the control flow of the UAS operating system and autopilot software. The data was then fed into an event processor that compared it to a normal profile (derived offline) to detect anomalies in real-time. 
The authors used simulations to showcase their effectiveness.
    
Vuong et al.~\cite{vuong2015performance} developed a SADS to detect DoS, command injection, and malware threats for   robotic vehicles. Their method involved using the system's existing processes to gather logs detailing both the cyber and physical activities of the device. These logs were analyzed to extract features, which served as training data for a streamlined decision tree algorithm. The lightweight decision tree algorithm enabled their system to locate attacks accurately with minimal latency.


\begin{figure*}[b]
\vspace{-15pt}
\centering
\begin{forest}
for tree={
    font=\scriptsize,
    parent anchor=south,
    child anchor=north,
    fit=band,
    edge={->}
   % spaces the tree out a little to avoid collisions
    }
    [Remote attestation
        [cryptography \\ \cite{kohnhauser2017scapi}, name=cry
            [firmware modification \\ \cite{kohnhauser2017scapi}]
            [supply chain attack \\ \cite{kohnhauser2017scapi}]
            [malware infection \\ \cite{kohnhauser2017scapi,ambrosin2017toward, asokan2015seda}, name =mi]
        ]
        [knowledge/model based \\ \cite{ambrosin2017toward, asokan2015seda}, name=kmb
            [code injection \\ \cite{kohnhauser2017scapi,ambrosin2017toward, asokan2015seda}, name=ci]
            [database injection \\ \cite{ambrosin2017toward, asokan2015seda}]
            [buffer overflow \\ \cite{ambrosin2017toward, asokan2015seda}]
        ]
    ]
     \draw[->] (cry.south) -- (ci.north);
     \draw[->] (kmb.south) -- (mi.north);
\end{forest} 
  \caption{Remote attestation can be used to mitigate software vulnerabilities, such as firmware modification, supply chain attack, malware infection, code injection, database injection, and buffer overflow using cryptography and knowledge/model-based techniques. }
  \label{fig:RemoteAttestation1324}
  \vspace{-15pt}
\end{figure*}
    
Lu et al.~\cite{lu2019data} proposed a ``normal timing method'', which is a timing data driven malware detection approach using several anomaly detection techniques, such as range-based, distance-based, and support vector machine classification. The system behavior model divided the system timing into smaller parts instead of using a single timing model. Furthermore, the data-driven malware detection employed a comprehensive threat model that included a wide range of real-world malware attacks. This approach utilized hardware detectors for efficient and non-intrusive range and distance-based detection, as well as SVM anomaly detection.
The authors discovered that using a sub-component timing model improved detection accuracy compared to the lumped timing model. 
This study is a good guide for designers to evaluate tradeoffs between detection accuracy, hardware area, and power consumption based on specific application needs.

{\bf Non-UAV Specific Solutions}
There are several tools that can help to detect anomalies/errors in programs and identify the cause. Dynamic Invariant Detection $\cup$ Checking Engine (DIDUCE)~\cite{hangal2002tracking} is a tool that can distinguish the behavior between a successful and failing program. In addition to unit testing, DIDUCE can also be used to test code with inputs that lead to unknown outputs. This tool is effective in finding bugs that result from algorithmic errors while handling wrong input or rare combination of values (corner cases). 
There are several other tools that can be used to detect software vulnerabilities, such as: static application security testing (SAST), dynamic application security testing (DAST), interactive application security testing (IAST), and software composition analysis (SCA) \cite{mateo2020combining,morga2023integration}. 
These tools can be used to detect anomalies in UAV software. 

UAS enterprises may incentivize bug bounties~\cite{votipka2018hackers, walshe2020empirical, hata2017understanding}  to encourage researchers to report product vulnerabilities. These programs can be an effective way to identify and fix software vulnerabilities and help build relationships with the security research community. Prior research illustrated that the participation rate increased if the payments were based on the criticality of vulnerability~\cite{finifter2013empirical}. 

\subsubsection{\textbf{Remote Attestation}}
Remote attestation is a security mechanism used to ensure that a remote device or system is running trusted software and has not been compromised by malicious actors. It involves verifying the integrity of a remote system's software components by exchanging cryptographic messages between the remote system and a trusted verifier. 
There are two main approaches to remote attestation: cryptography and knowledge/model-based, as shown in the second level of Figure \ref{fig:RemoteAttestation1324}. The third level of the figure shows the specific vulnerabilities each method can address. 
The cryptography-based \cite{kohnhauser2017scapi} approach uses digital signatures and other cryptographic techniques to verify the integrity of the software components on the remote system. This approach relies on using secure keys and exchanging signed messages between the remote system and the verifier. On the other hand, the knowledge/model-based \cite{ambrosin2017toward, asokan2015seda} approach relies on pre-defined models or knowledge about the system's expected behavior to detect anomalies or deviations from normal behavior. This approach involves comparing the system's current state to the expected state based on the pre-defined model or knowledge to check for discrepancies. 

Malware can be used to launch software-level attacks on a UAS and can acquire higher privilege levels to accomplish malicious objectives. 
Verifying the software configuration of a remote UAS node can help prevent software-level attacks and detect if the node is compromised during operation. Remote attestation is a method that allows a trusted source node to verify the configuration of a remote node.

Kohnhäuser et al.~\cite{kohnhauser2017scapi} proposed a remote attestation protocol to detect software and hardware compromises in embedded devices such as UAV. The protocol uses a challenge-response mechanism to verify the integrity of software and hardware components, ensuring that they have not been tampered with. The protocol is also designed to be flexible, allowing it to be adaptive to different hardware and software configurations. This method can be used to detect DoS attacks.

Ambrosin et al.~\cite{ambrosin2017toward} proposed a secure collective remote attestation protocol tailored for the dynamic UAV swarms to ensure the all UAV configurations are up-to-date. In this protocol a UAV initiates a local attestation to verify if its operational software matches a known good/optimal configuration. Subsequently, the UAV shares its attestation results and expands its network knowledge by engaging in a consensus algorithm. To ensure the authenticity of consensus messages, each UAV includes a Trusted Execution Environment (TEE). This TEE maintains the network's status and authenticates the messages shared among UAVs, adding a timestamp to each. For network insights, a verifier can query any network device. A non-compromised UAV will then provide the consensus state, offering information on each node.

Asokan et al.~\cite{asokan2015seda} introduced Scalable Embedded Device Attestation (SEDA). It is an attestation scheme for remotely verifying the configurations of entire device swarms--e.g., UAVs and remote vehicles--based on their security model assumptions.
They proposed using remote attestation to detect software and physical attacks, addressing the limitations of existing protocols.
SEDA could detect various attacks with low overhead and was effectively scalable on various embedded devices, accommodating swarms of up to one million nodes.

{\bf Non-UAV Specific Solutions}
Several software-based remote attestation techniques exist for large IoT networks. 
For instance, efficient and secure distributed remote attestation (ESDRA)~\cite{kuang2019esdra} is a remote attestation technique for device swarms that uses many-to-one attestation. This eliminates the possibility of a single point of failure in the network.
Practical attestation for highly dynamic swarm topologies (PADS)~\cite{ambrosin2018pads} is a remote attestation protocol that is effective in large networks with dynamic topologies that can be implemented in highly dynamic UAV swarms. 

\subsubsection{\textbf{Access Control}\label{sec:softwaremitigationAccessControl}}

\begin{figure}[H]
\vspace{-10pt}
\centering
\begin{forest}
for tree={font=\scriptsize,edge={->}}
    [Access control
        [user-defined access control \\ \cite{liu2017protc,yoon2017virtualdrone}
            [database injection \\ \cite{liu2017protc,yoon2017virtualdrone},name=di]
            [code injection \\ \cite{liu2017protc,yoon2017virtualdrone},name=ci]
            [malware infection \\ \cite{liu2017protc,yoon2017virtualdrone},name=mi]
            [unauthorized access \\ \cite{liu2017protc,yoon2017virtualdrone,araghizadeh2016efficient},name=ua]
        ]
    ]
\end{forest} 
  \caption{Effective access control technique can mitigate database injection, code injection, malware infection, and unauthorized access. }
  \label{fig:AccessControl}
  \vspace{-10pt}
\end{figure}

Access control \cite{liu2017protc,yoon2017virtualdrone} is a method of limiting access to resources based on identity and permissions. 
Although access control generally refers to application or operating system (OS) level access here, we club medium (wireless) access control into this too. 
Figure~\ref{fig:AccessControl} is a three level tree that represents access control in UAV software. Access control on UAV software, represented in Level One of the figure, is implemented via user-defined access control, as shown in Level Two of the figure. This method could mitigate vulnerabilities, such as database injection, code injection, malware infection, and unauthorized access as shown in Level Three of the figure. 
User-defined access control is a customizable mechanism that allows for flexible management of access rights by users or administrators, providing a more granular approach than predefined models, such as mandatory access control (MAC) or Role-based access control (RBAC).

Liu and Srivastava proposed a mechanism that accomplished UAV software access control 
by defining trusted and untrusted computing blocks, enforcing user-defined access controls to regulate peripheral access, and establishing secure communication channels between computing blocks using encryption and signature schemes. \cite{liu2017protc}. They developed PROTC (Protecting drone’s peripherals through arm trustzone), a security framework, designed to protect the peripherals of UAVs using ARM TrustZone technology. PROTC ensured the safety of a UAV and the integrity of its data even if the UAV's operating system has been compromised. It also allows for easy installation of third-party applications, which provides high flexibility. The evaluation results showed that PROTC secures the UAV peripherals and incurs low-performance overheads. 
Additionally,~Yoon et al.~\cite{yoon2017virtualdrone} proposed a framework that utilized virtualization to switch to a trusted control state following an unsafe condition.


Muhammed et al.~\cite{araghizadeh2016efficient} proposed an Advanced Prioritize (AP) Medium Access Control (MAC) protocol in wireless sensor network (WSN)-UAV. 
AP-MAC, a channel access method for UAVs, operates in four steps within fixed-length time intervals. Initially, the UAV announces its presence to nearby sensors. Next, unregistered sensors attempt to send registration frames to the UAV. Then the UAV creates and sends an efficient TDMA (Time Division Multiple Access) schedule to the registered sensors. Finally, in the last step, these sensors transmit their data according to the allocated TDMA schedule.

{\bf Non-UAV Specific Solutions}
Qin et al. in \cite{qiu2020survey} surveyed a list of access control methods for IoT devices. There are several types of access control models, such as Bell-LaPadula (BLP), Clark-Wilson, discretionary access control (DAC), role-based access control (RBAC), attribute-based access control (ABAC) model.
These access control mechanisms can be mapped to UAVs as both rely on real-time data collection and transmission. IoT technology improves communication channels between UAVs and GCS, resulting in more efficient management and control of UAV operations.

Tourani et al. in \cite{tourani2018tactic} proposed Tag-based Access Control Framework for the Information-Centric Wireless Edge Networks (TACTIC) which is a lightweight access control for ICN wireless edge that eliminates the need of always-on authentication server. In TACTIC security is achieved combining tag validation and path authentication. 
In~\cite{dougherty2021apecs} Doughetry et al. proposed Distributed Access Control Framework for Pervasive Edge Computing Services (APECS) that allows user and services–pervasive edge computing (PEC) to mutually authenticate and authorize each other via a federated access control model. Similar to OAuth, APECS adds a token-based authorization on the top of OAuth scheme that provides an authentication method to verify tokens. Since APECS is operated on the edge it can also be implemented in UAVs.



\subsubsection{\textbf{Software Isolation}}

\begin{figure}[ht]
\vspace{-10pt}
\centering
\begin{forest}
for tree={font=\scriptsize,edge={->}}
    [Software isolation
        [container-based isolation \\ \cite{chen2019container},name=cb
            [code injection \\ \cite{chen2019container},name=ci]
            [malware infection \\ \cite{chen2019container},name=mi]
            [firmware modification \\ \cite{chen2019container},name=fm]
        ]
    ]
     \draw[->] (cb.south) -- (ci.north);
     \draw[->] (cb.south) -- (mi.north);
     \draw[->] (cb.south) -- (fm.north);
\end{forest} 
  \caption{Software isolation technique can be utilized to mitigate code injection, malware infection, and firmware modification. }
  \label{fig:SoftwareIsolation23333}
  \vspace{-10pt}
\end{figure}

Software isolation is the practice of creating secure boundaries between software components to prevent unauthorized access and data breaches. 
If a UAS has potential for compromise, 
software-level attacks can be mitigated by isolating untrusted software so that they can not perform malicious actions on UASs.
Figure~\ref{fig:SoftwareIsolation23333} represents a hierarchical tree that represents software isolation categorization. At the second level, method of software isolation is highlighted: container-based isolation. 
Software virtualization can also be used for isolation. However, it typically exhibits slower responsiveness and encounters various efficiency challenges. Hence, container-based isolation is more common.
It isolates software by enforcing restrictions on what resources or functions it can access.
The third level lists vulnerabilities that this method can address.  
Container-based \cite{chen2019container} isolation involves running software in isolated containers with their own file system, network stack, and memory space. This allows applications to run independently of each other without interfering with each other's data or operations.
Software isolation can be used as a second-level defense mechanism following IDSs and remote attestation.

Jiyang et al.~\cite{chen2019container} proposed a software framework to address DoS attacks 
for real-time UAV systems using containers. Their `Container Drone' framework included defense mechanisms for three critical system resources: CPU, memory, and the communication channel.
To protect CPU resources, they utilized the Linux kernel's control group (c-group) feature and Docker's integrated isolation mechanism.
MemGuard, a Linux kernel module, was used for memory protection.
To protect communication channels, IPtables were used to limit communication and protect the system from DoS attacks.

{\bf Non-UAV Specific Solutions}
Filippos et al. \cite{kolimbianakis2022software} proposed a software-defined technique that supports physical memory isolation and tackles indirect access to off-chip and on-chip memory. Software-defined interconnect (SDI) blocks set specific memory boundaries to prevent illegal address space access by accelerators using a customized direct memory access (DMA) block.
Instead of a job manager-assistant, IMMU, a general packet processing unit (GPPU) controls DMA operation for command and data. The buffers were predefined for allocation and deallocation of memory. 

\begin{figure*}[ht]
\vspace{-15pt}
\centering
\begin{forest}for tree={
    font=\scriptsize,
    parent anchor=south,
    child anchor=north,
    fit=band,
    s sep=5mm,l=15mm,
    edge={->}
    }
    [Software security best practices
        [frequent restart \\ \cite{abdi2018guaranteed}, name=fr
            [buffer overflow \\ \cite{abdi2018guaranteed}]
            [database injection \\ \cite{abdi2018guaranteed}]
        ]
        [fuzzing \\ \cite{kim2019rvfuzzer}, name=f
            %[3 Firmware Modification, name = fm]
            %[6 Supply Chain Attack, name = sca]
            [code injection \\ \cite{kim2019rvfuzzer}, name = ci]
            [malware infection \\ \cite{kim2019rvfuzzer,calnoor2020secure}, name=mi]
        ]
        [cryptography \\ \cite{cho2020random,calnoor2020secure}, name=c]
        [semantic-based approach \\ \cite{sun2019tell},name=s
            [firmware modification \\ \cite{kim2019rvfuzzer,sun2019tell}, name = fm]
            [supply chain attack \\ \cite{kim2019rvfuzzer,sun2019tell,cho2020random}, name = sca]
        ]
    ]
     \draw[->] (f.south) -- (fm.north);
     \draw[->] (f.south) -- (sca.north);
     \draw[->] (c.south) -- (sca.north);
     %\draw[->] (f.south) -- (sca.north);
     \draw[->] (c.south) -- (mi.north);
\end{forest} 
\caption{\label{fig:SoftwareSecurityBestPractices} Software security best practices can used to mitigate UAV software vulnerabilities such as buffer overflow, database injection, code injection, malware infection, firmware modification, and software supply chain attack. These best practices can be implemented using frequent restarts, fuzzing, cryptography, and semantic-based approaches.}
\vspace{-15pt}
\end{figure*}

Victor et al. in \cite{costan2016sanctum} proposed Sanctum that provides software isolation using enclave at the user level that can protect software from other malicious software running in the hardware.
It provides advanced security measures against various software attacks, including catch-timing attacks. 
A cache timing attack is a technique where an adversary can infer sensitive information about a system by observing and analyzing the timing of cache accesses. 
Unlike Intel's SGX, Sanctum does not use encryption for enclave memory. Sanctum has a significant advantage over SGX in its ability to protect against side-channel attacks by isolating the memory access patterns of different processes, an area where SGX's defenses are relatively limited. 
Several other software isolation techniques can be used to isolate software components in UAV, such as virtualization, sandboxing, microkernel architecture, secure enclaves, language-based isolation, microservice and serverless computing, and software fault isolation (SFI), these have been largely unexplored.

\subsubsection{\textbf{Software Security Best Practices}}
Software security best practices are a set of guidelines, principles, and techniques that aim to enhance the security and reliability of software systems. These practices cover different aspects of software development, including design, development, testing, deployment, and maintenance. By following these best practices, software developers and organizations can reduce the risk of security breaches, data loss, and other security-related issues. 
Figure \ref{fig:SoftwareSecurityBestPractices} portrays a hierarchical tree centered on software security best practices. On the second level, four primary software security practices are highlighted: frequent restart, fuzzing, cryptography, and semantic-based approach. The third level, specific vulnerabilities that each practice can address are listed.
Fuzzing~\cite{kim2019rvfuzzer} refers to feeding large amounts of random unexpected data to a software program to detect vulnerabilities and weaknesses in the program's code. Semantic-based approach~\cite{sun2019tell} analyzes the semantics of a software program to identify potential security issues, such as buffer overflows, race conditions, and other vulnerabilities. Frequent restart~\cite{abdi2018guaranteed} of a software program can help prevent the accumulation of vulnerabilities and potential security risks over time. The use of encryption and other cryptographic~\cite{cho2020random,goyal06,waters11,calnoor2020secure} techniques can help protect data and prevent unauthorized access to sensitive information. 
Code obfuscation, anti-tampering, anti-debugging, and digital rights management (DRM) are other techniques that can be used to protect UAV software. 

When building UAS software, integrating security best practices has the potential to mitigate vulnerabilities that may arise during UAS deployment. 
Although there exists literature that applies directly to UAS software best practices for software security, it is a wide-ranging topic that spans far beyond UAS-specific software development, similar to hardware design best practices. 
Specifically, the literature we found included various tools for analyzing software binaries to detect vulnerabilities and enforce real-time software security best practices.

\textbf{Fuzzing:} 
An effective method for detecting software vulnerabilities is fuzzing. This automated testing process involves assessing test cases that include randomly generated data.
Kim et al.~\cite{kim2019rvfuzzer} worked on research on fuzzing techniques to identify vulnerabilities in robotic vehicles. They developed a policy-guided fuzzer that ensures the vehicle adheres to safety and functional policies using user commands, configuration parameters, and physical states.
This was called RVFuzzer, which is a tool designed to find input validation bugs in robotic vehicles through control-guided testing. The tool analyzes the control flow of the vehicle and generates test inputs that can trigger potential bugs. 
The authors evaluated this fuzzer on three robotic vehicle controller programs, including the ArduPilot UAS controller software, and discovered over 150 previously unknown software bugs.

\textbf{Sematic-based:} 
Embedded software binaries in UAVs can be reverse-engineered and searched for vulnerabilities. 
Sun et al.\cite{sun2019tell} created a tool that enhances reverse engineering software by extracting semantic data from the executable, which is then utilized for vulnerabilities and binary patching. This tool extracts the control flow graph from a designated function and creates a symbolic expression through symbolic execution. This expression is compared with the abstract syntax tree of the algorithm executed through the binary. 
It was able to discover a zero-day vulnerability in a Linux kernel controller. This tool operates as a plugin for the Interactive Disassembler (IDA) Pro decompiler showcasing the feasibility of conducting vulnerability assessments on UAS firmware binaries without needing access to the source code.

\textbf{Frequent restarts:} 
Abdi et al.~\cite{abdi2018guaranteed} presented a method to ensure real-time software security by proposing frequent restarts and diversifications for embedded controllers to increase the difficulty of launching attacks.
Their recommended approach for software restoration involved rebooting the system and reloading a secure, uncorrupted version of the controller software. This strategy is preferred over solely relying on intrusion detection, as no detection system can guarantee complete security. 
Regularly restarting and varying the software on embedded controllers can make it harder for attackers to conduct successful attacks.
Initiating system restart or restart of components while in operation can counteract software aging by clearing resource leaks and eliminating temporary files that may have built up. This practice is particularly effective in scenarios where the restart process is significantly quicker than the dynamics of the physical system.

\textbf{Cryptography:} 
Cho et al.~\cite{cho2020random} proposed a novel random number generator specifically crafted for UAV applications called DroneRNG. Traditional random number generators typically rely on sources developed on desktop environments rather than UAV-specific contexts. Generally, UAVs employ open-source cryptographic libraries such as  OpenSSL or the standard C random function for random number generation, drawing on random sources from user resources found on PCs, such as mouse or keyboard inputs, interrupt request times, and disk operation times, to produce high-quality Pseudo-Random Numbers (PRNG). However, these conventional methods fall short for UAV use due to the absence of such peripherals and sometimes no UAV operating system. DroneRNG addresses this gap by leveraging the sensor data available in UAVs. It utilizes signals from accelerometers, gyroscopes, and barometers—sensors that UAVs are equipped with during operation and stationary phases to generate high-quality random numbers tailored for UAV security needs.

Ciphertext Policy Attribute-Based Encryption (CP-ABE) is a well-known cryptographic technique~\cite{goyal06,waters11}. Rajasekar et al. \cite{calnoor2020secure} proposed using CP-ABE in the context of UAS security, by using an access tree to describe the access policy of encrypted messages. Attributes that a UAV has is used to decrypt ciphertext messages. An authentication server, also called Attribute Authority (AA), generates a public key (PK) which was shared among all other UAVs. This AA also generated a secret key (SK) per UAV based on attributes UAVs have. 


{\bf Non-UAV Specific Solutions}
Several machine learning techniques~\cite{jie2016survey}, rule-based analysis~\cite{engler2001bugs}, symbolic execution~\cite{cadar2008klee}, and fuzzy testing~\cite{sutton2007fuzzing} are used to detect software vulnerabilites.  
A rule-based analysis identifies vulnerabilities in software by assessing based on a set of rules or guidelines and then examining the software to see if it follows those rules. 
Symbolic execution detects vulnerabilities in software by analyzing the code at a symbolic level rather than at a concrete level. Variables in the code are treated as symbolic expressions rather than as concrete values. However, symbolic execution can be computationally intensive and may not be practical for analyzing very large codebases. It may also be less precise than other vulnerability detection methods, as it relies on approximations of the code's behavior rather than an exact analysis.
Fuzzy testing \cite{liu2012software} provides the software with invalid or unexpected input and observed how it responds. 
However, fuzz testing has some limitations. It may not be able to identify all vulnerabilities in the software, as it relies on the software being provided with invalid input. It may also generate a large number of false positives, where the software appears to be vulnerable when it is actually functioning correctly.
These techniques while traditionally explored in non-UAV contexts, should be studied and applied within the UAV domain.

Machine learning techniques can use a large amount of data to model and learn about software vulnerabilities. Machine learning models can use program analysis, feature extraction, and vulnerability knowledge for vulnerability analysis. Lexical, syntactic, and semantic analyses are used to analyze any software to identify potential vulnerabilities, such as security vulnerabilities, performance issues, and reliability problems. 
There were several other machine learning methods proper for other domain, that can be implemented in UAV domain to detect software vulnerabilities. These include principal component analysis (PCA), K-means algorithm, logistic regression, and data mining techniques~\cite{jie2016survey}. 

These methods and tools that can be used to detect, explored, and patched software vulnerabilities automatically could be implemented in UAS. These methods can be divided into three categories: static analysis, dynamic analysis, and mixed analysis \cite{ji2018coming}. Static analysis analyzes the program without running it, dynamic analysis analyzes program behavior during execution, and mixed analysis combined the above two. Static vulnerability detection is suitable in the early stages of software development life cycle (SDLC) and uses pattern matching, lexical analysis, parsing, data flow analysis, and taint analysis. Dynamic vulnerability detection is highly accurate and has fewer false positives since it is performed after the execution of a program. The dynamic analysis can be implemented via fault injection and fuzz testing. The aforementioned techniques can also be applied in the field of UAVs.


\subsubsection{Research Gaps}
Most commercial UAVs use commercial-off-the-shelf (COTS) software, which might contain known and unknown software vulnerabilities. The first step to mitigate these vulnerabilities is to identify them~\cite{kannan2004economic}. There are several ways to analyze and assess vulnerabilities. 
The Common Vulnerability and Exposure (CVE) Database, Common Weakness Enumeration (CWE) Database, and National Vulnerability Database (NVD) are, respectively, databases with a list of publicly known cybersecurity vulnerabilities, common software weaknesses, and a comprehensive collection of information gathered by National Institute of Standards and Technology (NIST) about cybersecurity vulnerabilities. According to the National Vulnerability Database (NVD), there are over 100,000 recorded software vulnerabilities \cite{nvd}. NVD also listed vulnerability characteristics for each of these records. 

UAS software security team can prioritize the vulnerabilities based on vulnerability scoring. In~\cite{spanos2018multi}, vulnerability scores were calculated using text analysis and multi-target classification techniques. There are several other ways to classify software vulnerabilities, such as Aslam classification, Knuth classification, Grammar-based classification, and Endres classification~\cite{krsul1998software}. If UAV software vulnerabilities are known and archived into common knowledge through similar database repositories, developing a more resilient UAS becomes easier. 

Several software vulnerability detection tools and methods are available to detect vulnerable software; however, a single tool cannot detect all of the vulnerabilities \cite{amankwah2017evaluation}. Common web application tools for software vulnerability detection are AppScan DE by Watchfire, N-Stealth by N-Stalker, NTOSpider by NTObjectives, Spike Proxy by Immunity, and TestMaker by Pushtotes.
These tools can be incorporated into the UAV software development process, offering robust capabilities for detecting vulnerabilities. 

Mitigation of software bugs should be based on severity (high to low). The top fifteen software bugs based on severity \cite{chang2011trend} were Buffer overflow, Integer overflow, Format string, PHP remote file inclusion SQL injection, Authentication, Directory traversal, Denial of Service, Privilege action, Cross-Site Request, Forgery (CSRF), Carriage Return and Line Feed (CRLF) injection, Race condition, Cryptographic error, Information leak/ disclosure, and Cross-Site Scripting (XSS). 
The severity of these bugs in typical non-UAV systems may not directly align with those in UAV software, highlighting a need for investigation.

Analysis is required to investigate the impact of frequent restarts on UAV software during different phases of UAV operation. Restarting the system before launch is expected to be simpler than restarting it just before payload deployment, as the latter has the potential to significantly affect operational and safety aspects. Frequent system restarts may cause data loss, dependency issues, and configuration errors, as well as introduce new vulnerabilities and state inconsistency.



\subsection{Ground Control Station (GCS) Attack Mitigation \label{sec:GCSVulnerabilitymitigation}}
In this subsection, we will discuss GCS, which is responsible for sending commands to one or more UAVs over a network link. As the GCS and the UAVs are connected through the Command and Control (C2) link, a breach of the GCS opens the door for a variety of future attack scenarios.
Compared to UAV hardware, software, and communication links, attacks and countermeasures for GCS are not widely studied in the literature.
We identified a few approaches that can address GCS attacks. A holistic solution covering every facet of GCS should account for three essential dimensions: packaging/obfuscating GCS applications, implementing software protections, and managing authentication and authorization.

\begin{figure}[h]
\vspace{-10pt}
\centering
\begin{forest}
for tree={font=\scriptsize,edge={->}}
    [Packing/obfuscating GCS applications
        [code obfuscation \\ \cite{nassi2021sok}
        [reverse engineering \\ \cite{nassi2021sok}]]
    ]
\end{forest} 
\caption{\label{fig:Packing/Obfuscating GCS Applications} Packing/obfuscating GCS applications can mitigate reverse engineering attacks.}
\vspace{-10pt}
\end{figure}

\subsubsection{\textbf{Packing/Obfuscating GCS Applications}}
Nassi et al.~\cite{nassi2021sok} proposed obfuscating code to make orchestration of reverse engineering attacks on GCS applications more difficult for attackers.
Figure~\ref{fig:Packing/Obfuscating GCS Applications} is a three-level tree where Level One represents a mitigation strategy that involves packing/obfuscating GCS applications.
Level Two shows the technique that can be used; and Level Three shows vulnerabilities it can mitigate. 
Code obfuscation is the process of modifying software to make it difficult to understand.
This can be used to prevent reverse engineering attacks and includes ``packers'', 
which can obfuscate a binary program, hide its true functionality, thus making vulnerability analysis more difficult. 
This approach could thwart attacks similar to the one Aaron Luo presented at DEFCON in 2017~\cite{luo2016drones}, where the team reverse-engineered a GCS application to uncover hard-coded authentication tokens. These uncovered tokens were used to obtain unauthorized access to a UAV in a demo.
Code obfuscation techniques discussed in UAV hardware and software attack mitigations are equally relevant and applicable in GCS applications.

\begin{figure}[ht]
\vspace{-10pt}
\centering
\begin{forest}
for tree={font=\scriptsize,edge={->}}
    [Software protections
    [standard software protection methods
        [remote\\ access]
        [forced quitting\\ application]
        [data\\ exfiltration]
        [password\\ breaking]
        [reverse\\ engineering]
    ]
    ]
\end{forest} 
\caption{\label{fig:Software Protections} Software protections in GCS can be implemented using standard software protection methods to mitigate attacks, such as remote access, force quitting applications, data exfiltration, password breaking, and reverse engineering. }
\vspace{-10pt}
\end{figure}    

\subsubsection{\textbf{Software Protections}}
Another strategy for safeguarding GCS from attackers involves implementing standard software protection (as shown in Figure~\ref{fig:Software Protections}), such as an IDS, antivirus, firewall, or other security solutions designed to block known attacks or isolate the GCS from an untrusted network. 
Despite their critical role in defending GCS against known attacks, there exists a notable research gap in their exploration. For instance, a firewall can shield a GCS from malicious network traffic initiated by an attacker, while an IDS can identify known attack techniques targeting the GCS and notify the user.
We could not find any paper on GCS software protection in the last ten years (2013-2023). 
The techniques for mitigating UAV software attacks (discussed in Section \ref{sec:softwarevulnerabilitymitigation}) are equally applicable to GCS software.

GCS software vulnerabilities could also be detected using machine learning techniques, such as deep learning \cite{hanif2021rise}. Frequent code reusing without considering the security context is a major reason previously unknown vulnerabilities occur. As such, techniques like Code Clone Verification (CLORIFI) could be used in GCS to detect software vulnerabilities via code clone verification techniques \cite{li2016clorifi}. 

\begin{figure}[ht]
\vspace{-10pt}
\centering
\begin{forest}
for tree={font=\scriptsize,edge={->}, l=12mm}
    [Authentication \& authorization
        [secure location,name=sl]
        [multi-factor authentication,name=mfa
            [social engineering,name=se]
            [remote access,name=ra]
            [password breaking,name=pb]
            [data exfiltration,name=de]
        ]
        [redundancy and \\ disaster recovery,name=rdr]
    ]
    \draw[->] (sl.south) -- (se.north);
     \draw[->] (rdr.south) -- (de.north);
\end{forest} 
\caption{\label{fig:AuthenticationAuthorization} Authentication \& authorization in GCS can be implemented by securing the location, multi-factor authentication, and redundancy and disaster recovery to mitigate vulnerabilities, such as remote access, data exfiltration, password breaking, and social engineering.}
\vspace{-10pt}
\end{figure}

\subsubsection{\textbf{Authentication \& authorization}}
Authentication,  authorization, and access control of the GCS is important to guaranteeonly authorized users have access to the GCS. Our literature search showed a gap in this area.
There are existing methods for meeting this requirement, such as multi-factor authentication, secure location, and redundancy and disaster recovery as shown in Level Two of Figure~\ref{fig:AuthenticationAuthorization}. Level Three of the figure represents vulnerabilities these solutions can mitigate. 

GCS location should be physically secured using physical barriers, regular maintenance, and proper visitor management procedures so that unauthorized personnel can not enter the restricted area. 
Multi-factor authentication (MFA) is a security procedure where a user uses two or more forms of authentication. The categories for authenticaiton factor are: something you know (like a personal identification number (PIN), password that user enters), something you have (like a mobile device, security token/card), and something you are (like a biometrics, iris scan, face recognization validation, voice validation). Having two of the three categories to authenticate and authorize a user adds an extra layer of security before granting access to GCS and/or GCS application. 

Having multiple copies of data allows the user to recover access data from GCS in case of data failure or physical damage to GCS such as natural disaster. Segregating critical data from less sensitive data and storing it in secure, isolated environments can limit an attacker's ability to exfiltrate sensitive information. 

\begin{figure*}[b]
  \vspace{-15pt}
\centering
\begin{forest}for tree={
    font=\scriptsize,
    parent anchor=south,
    child anchor=north,
    fit=band,
    s sep=2mm,l=12mm,
    edge={->}
    }
    [Intrusion detection systems
        [behaviour based \\ \cite{,zhang2018design},name=bb1
            %[RF based jamming \\ \cite{lauf2010distributed}]
            [blackhole/grayhole\\ \cite{zhang2018design}]
            [wormhole\\ \cite{zhang2018design}]
            [sinkhole\\ \cite{zhang2018design}]
        ]
        [traffic characterization \\ \cite{miquel2017design},name=tc1
            [protocol based jamming \\ \cite{zhang2018design,moustafa2020autonomous,miquel2017design},name=pbj1]
        ]
        [machine learning/ data mining \\ \cite{moustafa2020autonomous,ying2019detecting},name=ml1
            [deauthentication\\ \cite{ying2019detecting}]
            [command injection\\ \cite{ying2019detecting}]
            [masquerading\\ \cite{ying2019detecting}]
        ]
    ]
     \draw[->] (ml1.south) -- (pbj1.north);
     \draw[->] (bb1.south) -- (pbj1.north);
\end{forest} 
  \caption{Intrusion detection systems can be implemented using three primary techniques: behavior-based, traffic characterization, and machine learning. These techniques can be used to address threats, such as based jamming, blackhole/grayhole attacks, and deauthentication.}
  \label{fig:Intrusion0DetectionSystems}
  \vspace{-15pt}
\end{figure*}

\begin{figure*}[ht]
  \vspace{-15pt}
\centering
\begin{forest}for tree={
    font=\scriptsize,
    parent anchor=south,
    child anchor=north,
    fit=band,
    %s sep=2mm,l=10mm,
    edge={->}
    }
    [Encrypted \& authenticated communications
        [location verification \\ \cite{manesh2017analysis,strohmeier2014security},name=lv
            [protocol based \\jamming\\ \cite{manesh2017analysis,strohmeier2014security,costin2012ghost},name=pbj]
            [masquerading\\ \cite{manesh2017analysis,strohmeier2014security},name=mas]
        ]
        [cryptography \\ \cite{allouch2019mavsec,he2016communication,tanveer2020lake,strohmeier2014security,manesh2017analysis,costin2012ghost},name=cryp
            [person-in-the-middle \\ \cite{allouch2019mavsec,he2016communication,tanveer2020lake,strohmeier2014security,manesh2017analysis,costin2012ghost},name=pitm]
            [replay attack \\ \cite{allouch2019mavsec,he2016communication,tanveer2020lake,strohmeier2014security,manesh2017analysis,costin2012ghost},name=repa]
            [packet sniffing/ \\ analysis \\ \cite{allouch2019mavsec,he2016communication,tanveer2020lake,strohmeier2014security,manesh2017analysis,costin2012ghost},name=psa]
        ]
        %[error checking \\ \cite{samaila2018security},name=errc
        %    [sybil\\ \cite{samaila2018security},name=syb]
        %]
    ]
     \draw[->] (lv.south) -- (pitm.north);
     \draw[->] (cryp.south) -- (pbj.north);
     %\draw[->] (errc.south) -- (psa.north);
     %\draw[->] (errc.south) -- (pitm.north);
     %\draw[->] (errc.south) -- (mas.north);
\end{forest} 
  \caption{There are two primary security mechanisms to encrypted \& authenticated communications: location verification and cryptography. These methods can be used to mitigate network attacks, such as protocol-based jamming, masquerading, person-in-the-middle, replay attacks, and packet sniffing/analysis. }
  \label{fig:EncryptedAuthenticatedCommunications}
  \vspace{-15pt}
\end{figure*}

{\bf Non-UAV Specific Solutions}
Similar to how cloud companies and critical infrastructure companies protect their physical infrastructure/building, GCS should be protected as a secure location. The GCS's information technology (IT) team should work with the risk management and physical security teams. Staff working at GCS have different backgrounds and responsibilities, and they should have different levels of clearance based on their responsibility. Access control can be implemented via RBAC and ABAC. Personnel working at a GCS should also be trained in standard practices and incident management policy. 

Such access control can be divided into physical access control and logical access control \cite{camilleri}. Physical access control included protecting physical infrastructure by monitoring facilities and external perimeter using closed circuit television (CCTV) and alarm systems. Alarms are useful for detecting environmental threats such as fire, floods, and electric outages. Rooms in GCS should be locked so that only the authorized user can access them via PIN code and/or bio-metrics access. Any devices that are decommissioned should also be disposed of accordingly to prevent sensitive data leakage. 
Logical access control can be used to manage access to digital resources, such as data, networks, and software, in order to protect the confidentiality, integrity, and availability of those resources.
Logical access should be accomplished using a strong authentication system with multi-factor authentication whenever resources are accessed. Passwords should be updated periodically, like most companies with a policy of changing passwords every 90 days \cite{summers_2022_pwd_90_days}. Logs of all the events should be saved and the system should have a security incident, and event management (SIEM) capability \cite{dave2011security}. In addition to these techniques, firewalls should be implemented to prevent intrusions, and antivirus software should be used to prevent malware, trojans, worms, and viruses. Similar to data center security, a layered approach could be applied to GCS security. The layered approach uses several defense layers that might overlap with each other \cite{el2013proposed}. 



\subsubsection{Research Gaps}
GCS are vulnerable to attackers who could target them anytime, regardless of whether UAVs are in operation or not. As a critical part of the UAV systems, data collected from UAVs are relayed back to GCS, where they are stored and processed. Despite GCS being an integral part of any UAV operation, we did not find significant focus on the nuances of their security.


\subsection{Network Link Attack Mitigation \label{sec:Networkvulnerabilitymitigation}}
This subsection outlines measures proposed in the literature that can be adopted to prevent attacks on UAS network links.
The network link in this subsection refers to  the communication link used between UAVs, GCS, cloud environments/third-party servers, or other nodes in the UAV operating environment.
The existing literature on network link defense strategies has mainly concentrated on protecting the communication links between UAVs and GCSs that use the IEEE 802.11 suite (WiFi) for Radio Frequency (RF) communication. However, other wireless technologies, such as sub-GHz RF, cellular networks (like 3G, 4G/LTE, 5G), and satellite communications (SATCOM) could get used with greater UAS proliferation. It would be worthwhile to consider their protection.
Attacks on network links (listed in Subsection~\ref{NetworkLinkVulnerabilities}) can be mitigated through various strategies, including intrusion detection systems, encrypted \& authenticated communications, secure routing protocols, blockchain technologies, trust models, and network service best practices.

\subsubsection{\textbf{Intrusion Detection Systems}}
Network intrusion detection systems (IDS) are designed to monitor and analyze network traffic for signs of malicious activity or security breaches. 
Network IDS can be applied using three primary techniques: behavior-based, traffic characterization, and machine learning, as shown in Level Two of Figure~\ref{fig:Intrusion0DetectionSystems}. These techniques provide a comprehensive defense against various cyber threats, as illustrated in Level Three of the figure. 
Behavior-based~\cite{zhang2018design} approach involves analyzing network traffic patterns and looking for deviations from expected behavior. For example, if a UAV suddenly starts sending a large amount of data from a previously inactive account, it may be flagged as suspicious behavior. 
The machine learning-based \cite{moustafa2020autonomous,ying2019detecting} approach uses machine learning algorithms to analyze network traffic and identify patterns that may indicate malicious activity. 
Machine learning models are trained on large network traffic datasets to learn to distinguish between normal and abnormal behavior. 
Data mining~\cite{moustafa2020autonomous} analyzes large datasets to discover patterns and extract meaningful insights using various computational techniques.
The traffic characterization-based~\cite{miquel2017design} approach involves analyzing network traffic at a more granular level to identify specific types of traffic that are associated with known security threats. For example, certain types of network traffic may be associated with malware or phishing attacks. As in the case of hardware-based ADS~(section~\ref{sec:hardwareADS}) and software-based ADS~(section~\ref{sec:softwareADS}), more behavior-based intrusion detection systems were available in the current literature than knowledge-based and behavior-specification-based detection systems. 
This is because knowledge-based detection necessitates the creation of a refreshed dictionary of attack patterns, and a fundamental limitation of this method is its ineffectiveness in identifying novel attack strategies.
Detecting attacks based on behavior specification is tricky due to the complexity of defining normal behavior, dynamic environments, and the risk of false alarms caused by new attack types.

Zhang et al.~\cite{zhang2018design} proposed a hybrid solution that uses spectral traffic analysis and a resilient controller/observer to detect anomalies in UAV networks.
This approach was based on the functional and dynamic behavior of Transmission Control Protocol (TCP) and User Datagram Protocol (UDP) networking protocols.
The authors suggested analyzing the statistical signature of the network traffic exchanged in this hybrid approach. Anomalies were identified by comparing this signature with a database of known signatures.

Moustafa and Jolfaei~\cite{moustafa2020autonomous} presented an autonomous intrusion detection system to identify cybersecurity threats such as DoS, DDoS, and probing attacks using machine learning.
They simulated attack events on the UAS communication systems to create a dataset.
They used a Kali Linux virtual machine to launch DoS, DDoS, and probing attacks in a testbed environment. They used this dataset to train a machine learning model for intrusion detection system.
They performed classification using decision trees, K-nearest neighbors, multi-layer perceptron, etc., evaluating the models using typical evaluation metrics.

Ying et al. ~\cite{ying2019detecting} proposed the SODA (Spoofing Detector for ADS-B) framework, employing deep neural networks, to detect ADS-B spoofing. This framework consists of an aircraft classifier and a message classifier. The aircraft classifier identifies counterfeit communications by using the phases of incoming messages as input. Meanwhile, the message classifier detects malicious network traffic from ground-based adversaries by analyzing PHY-layer features, including in-phase and quadrature (IQ) samples.

Lyapunov-Krasovskii functional is a mathematical tool used in the stability analysis of dynamical systems, particularly those with time delays. 
This tool can be used to study TCP adaptation to varying network conditions, such as bandwidth and latency changes, to assess a network's performance.
Miquel et al.~\cite{miquel2017design} proposed an IDS for UAV fleets, utilizing a method based on the Lyapunov-Krasovskii functional and dynamic behavior for TCP. A bottleneck link is used to handle multiple links that are shared by $N$ flows. They developed a controller/observer algorithm aimed at identifying traffic irregularities. 
This method analyses traffic characteristics and recognizes DDoS attack patterns.

{\bf Non-UAV Specific Solutions}
Lauf et al.~\cite{lauf2010distributed} proposed a behavior-based IDS against network-link attacks. Their distributed IDS establishes a predefined set of behaviors offline, tailored to the nodes operating in the ad-hoc network, and examines patterns in the application's probability density function to identify the network's standard behavior. The authors demonstrated through evaluation that their IDS effectively identifies spoofing and jamming attacks. This approach utilizes semantic information from the node's application to pinpoint compromised nodes in the network.
UAVs often communicate in an ad-hoc manner, creating a dynamic and decentralized network, much like the nodes in an ad-hoc network. 
This distributed IDS is relevant to UAVs as it addresses specific challenges of ad-hoc, dynamic UAVs by detecting spoofing and jamming attacks, the most common threats to UAV systems. 

\subsubsection{\textbf{Encrypted \& Authenticated Communications}}
Encryption and authentication are two powerful tools that can be utilized to ensure a high level of security. When network traffic is sent to/from a UAV, the traffic must be encrypted to protect privacy. 
The messages should be protected against tampering to ensure their integrity and authenticity, and the communicating parties must be authenticated.
Without these safeguards, an attacker might intercept and analyze traffic, modify the messages, transmit counterfeit messages, or masquerade as a legitimate network node.
In this subsection, we will explore different strategies for safeguarding confidentiality, ensuring message integrity, verifying authenticity, and authenticating users in communication networks.
Additionally, we will also list measures that guarantee protocol-specific security.
Encrypted and authenticated communication can be achieved via cryptography and location verification as shown in Level Two of Figure~\ref{fig:EncryptedAuthenticatedCommunications}. 
The use of strong encryption algorithms~\cite{allouch2019mavsec,he2016communication,tanveer2020lake,strohmeier2014security,manesh2017analysis,costin2012ghost} can prevent attackers from accessing data transmitted over the network. Authentication ensures secure communication between the intended parties and prevents unauthorized users from accessing the communication. Using digital signatures can prevent the modification of the transmitted data. 
Location verification~\cite{manesh2017analysis,strohmeier2014security} can prevent data interception and modification by ensuring communication occurs from an expected location.
This can be achieved by using geolocation technology to verify the location of the parties involved in the communication.


\begin{figure*}[b]
  \vspace{-15pt}
\centering
\begin{forest}
for tree={
    font=\scriptsize,
    parent anchor=south,
    child anchor=north,
    fit=band,
    s sep=5mm,l=10mm,
    edge={->}
    }
    [Secure routing protocols
        [cryptography \\ \cite{maxa2016extended,lei2019securing,agron2019secure},name=c
            [blackhole/ \\ grayhole \\ \cite{maxa2016extended,lei2019securing},name=bgh]
            [sinkhole \\ \cite{lei2019securing},name=sh]
            [wormhole \\ \cite{maxa2016extended,lei2019securing},name=wh]
            [packet \\ sniffing/ \\ analysis \\ \cite{agron2019secure},name=psa]
            [fuzzing \\ \cite{agron2019secure},name=fz]
        ]
        [decentralized \\ communication \\ \cite{agron2019secure},name=dc
                    [person-in-the-middle \\ \cite{agron2019secure},name=pitm]
        ]
        [timing \\ channel \\ \cite{thiha2019new},name=tc
            [RF-based \\ jamming \\ \cite{thiha2019new},name=rbj]
        ]
    ]
    %\draw[->] (c.south) -- (wh.north);
    \draw[->] (dc.south) -- (psa.north);
    \draw[->] (c.south) -- (pitm.north);
    \draw[->] (dc.south) -- (fz.north);
    %\draw[->] (gmr.south) -- (bgh.north);
\end{forest} 
  \caption{Secure routing protocols can be implemented via cryptography (mitigating blackhole/grayhole, sinkhole, wormhole, packet sniffing attacks), decentralized communication (targeting fuzzing, person-in-the-middle attacks), and timing channel (countering RF-based jamming). }
  \label{fig:SecureRoutingProtocols}
    \vspace{-15pt}
\end{figure*}


Manesh and Kaabouch~\cite{manesh2017analysis} examined the risks present in ADS-B, identifying potential attacks such as eavesdropping, message deletion, modification, injection, and jamming in their study. They suggested various countermeasures, dividing them into two primary categories: secure broadcast authentication and location verification. The secure broadcast authentication approaches verify the authenticity of ADS-B broadcasts, differentiating between cryptographic and non-cryptographic methods to ensure that messages come from a trusted source.
Cryptographic schemes involved asymmetric encryption and aircraft address message authentication code (AA-MAC). Non-cryptographic schemes used fingerprinting and spread spectrum techniques such as direct sequence spread spectrum (DSSS) and frequency hopping spread spectrum (FHSS).
Secure location verification mechanisms are used to verify a broadcaster's location by employing techniques, such as distance bounding, Kalman Filtering, and data fusion.

Strohmeier et al. \cite{strohmeier2014security} also subdivided ADS-B security measures into secure broadcast authentication and secure location verification.
Secure broadcast authentication used software-based, hardware-based, and location-based fingerprinting techniques and randomized frequency hopping.
Location verification is achieved through multilateration. This process computes an object's location by analyzing the time difference of arrival (TDOA) of a signal emitted from the object at multiple receivers.

Symmetric (or secret-key) and asymmetric (or public-key) key cryptography are used to ensure confidentiality, preventing data from being intercepted and analyzed by eavesdroppers. 
To ensure data confidentiality in the MAVLink protocol, symmetric encryption algorithms can be utilized~\cite{allouch2019mavsec}.
Encryption algorithms, such as ChaCha20 (a stream cipher designed by D. J. Bernstein), AES, and RC4, only added slight CPU/memory overheads. 
Additionally, He et al.~\cite{he2016communication} proposed that 
if the communication medium employs the IEEE 802.11 suite, activating WPA2 and employing large keys can likewise guarantee data confidentiality.

Several techniques have been proposed in the literature to enable secure ADS-B communications.
Costin and Francillon~\cite{costin2012ghost} specified several security vulnerabilities in Automatic Dependent Surveillance-Broadcast (ADS-B), including eavesdropping, jamming, spoofing, and the injection or modification of messages. Using readily available commercial transceivers, they carried out successful replay and impersonation attacks. To mitigate these vulnerabilities, they recommended the implementation of a lightweight public key infrastructure (PKI) suitable for devices with limited resources, the addition of message authentication codes into ADS-B transmissions, and the establishment of key distribution mechanisms via certifying authorities such as the FAA and EUROCONTROL.



In addition to ensuring message authenticity, it is important to authenticate users to prevent unauthorized use of resources (access control).
Tanveer et al.~\cite{tanveer2020lake} proposed a key exchange protocol for secure communications in Internet of Drone (IoD) environments. The protocol provides mutual authentication between mobile users and secure session key derivation. It is composed of multiple phases including user registration, authentication, key exchanges, and updates for passwords and biometrics, effectively safeguards against user impersonation, person-in-the-middle, DoS, and replay attacks.



{\bf Non-UAV Specific Solutions}
Error checking \cite{samaila2018security} can be used to detect and prevent data corruption and transmission errors. For example, checksums can be used to verify the integrity of the data. If the checksum does not match the calculated value, it indicates that the data has been corrupted or modified. 
When transmitting a message through a network, verifying message integrity involves checking that the message remains unchanged. Establishing message authenticity ensures it is sent by a trustworthy source. Using a message authentication code to create a checksum for the message, which is appended before sending, can protect the integrity of the data.
A hashed message authentication code (HMAC) with a symmetric key can provide two-way authentication and protect message integrity~ \cite{samaila2018security}. 



\subsubsection{\textbf{Secure Routing Protocols}}
Secure routing protocols are designed to prevent attacks on network routing, which can cause disruption or interception of data flow. Level Two of a hierarchical tree in Figure \ref{fig:SecureRoutingProtocols} indicates four ways to implement a secure routing protocol, and Level Three of the tree shows vulnerabilities these methods can mitigate.
Decentralized communication \cite{agron2019secure,hu2003packet} protocols are designed to enable communication between nodes without relying on a central authority. This approach can be more resilient against attacks that target central authorities, such as denial-of-service attacks. Decentralized communication can also provide greater privacy and anonymity, which are important in UAS communication. Cryptographic protocols~\cite{maxa2016extended,lei2019securing} can be used to secure the routing information exchanged between nodes (UAV-UAV, UAV-GCS). For example, a routing protocol might use digital signatures to ensure that routing information has not been modified in transit. Cryptographic protocols can also be used to protect the privacy of routing information, preventing attackers from intercepting or analyzing routing messages. 
Timing channel~\cite{thiha2019new} offer a method to identify and thwart attacks predicated on timing-based events. An attacker, for instance, may try to intercept or alter routing messages at specific time to evade detection. By incorporating random delays or jitter into the communication process, timing channel protocols enhance security. This approach disrupts the predictability of message transmission times, thereby complicating the attacker's efforts to time their malicious activities effectively.

Malicious manipulations of UAS routing protocols, such as wormhole, blackhole, and Sybil attacks, are among the attacks targeting UAS routing protocols. To maintain the network link's availability and ensure its operational status throughout the UAS mission, safeguards can be implemented against attacks aimed at disrupting message routing among network participants.
Maxa et al.~\cite{maxa2016extended} presented a secure reactive routing protocol (SUAP). The authors utilized public key cryptography, hash chains, and geographical leashes to ensure message authenticity that is successful in detecting and preventing attacks on network link routing, such as wormhole and blackhole attacks.

Implementation of novel network architectures, such as Named Data Networking (NDN) within UAV ad-hoc networks (UAANETs) introduced new challenges, such as content poisoning~\cite{lei2019securing}. The architecture of NDN-based UAANETs, which includes a caching mechanism within the network, can lead to altered router caches and reduced performance when attacked.
The authors in ~\cite{lei2019securing} present a unique framework to mitigate this issue. This comprehensive solution effectively identifies and eliminates poisoned content. It combines the Interest-Key-Content Binding (IKCB) method, a specialized forwarding strategy, and a system for verification on demand. 
They implemented the `permissioned blockchain technology' to establish a decentralized repository for IKCB and detect internal threats. This ensured the secure verification and recording of IKCB regulations that link content name, publisher public key digest (PPKD), and content digest. In addition, they proposed an `Adaptive Delegate Consensus Algorithm' (ADCA) for the blockchain to eliminate the need for traditional mining and provide high performance, scalability, and consistent reliability throughout the network.

A secure routing protocol can be used for a Flying Ad Hoc Network (FANET) between a GCS and UAS. It ensures integrity, confidentiality, and authentication \cite{agron2019secure, hu2003packet}. 
To maintain the integrity of the data, the said authors implemented a nonce hash mechanism. For confidentiality, they utilized the TWINE algorithm, which is lightweight and straightforward. Two key sizes of 80-bit and 128-bit are supported and a 64-bit clock size is used to secure the essential fields in routing messages. To ensure authentication, the authors employed a hybrid authentication procedure.
A combination of symmetric and asymmetric key encryption algorithms and digital signatures was employed to safeguard the packet field containing sensitive information, such as the geographic information of UASs. Additionally, the authors implemented a security measure called a `packet leash mechanism' to thwart wormhole attacks. 

Adversaries can detect the synchronization header (SHR) of a data-frame  and use it to disrupt the communication channel between sender and receiver. Thiha et al.~\cite{thiha2019new} proposed sending a short dummy packet before sending the actual packet to counter these attacks.

{\bf Non-UAV Specific Solutions}
Geographical routing~\cite{samaila2018security} protocols use location information to route traffic between nodes. This approach can be effective against certain attacks, such as spoofing or routing loops since they rely on physical proximity rather than trust-based routing decisions. However, geographical routing may be less efficient in large, complex networks. Multi-path routing~\cite{samaila2018security} protocols use multiple routes to transmit data between nodes. Using multiple routes, multi-path routing can provide redundancy and resistance against network disruptions that are caused by attacks or failures. However, multi-path routing can increase network overhead. Multi-path routing can be applied in UAV communication to reduce the risk of data loss from single point of failure or unstable connection.

\begin{figure}[ht]
\vspace{-10pt}
\centering
\begin{forest}
for tree={font=\scriptsize,edge={->}}
    [Blockchain technology solutions
        [group key \\ distribution scheme \\ \cite{li2019blockchain}
            [deauthentication \\ \cite{li2019blockchain},name=deauth]
        ]
        [decentralized \\ communication \\ \cite{aggarwal2019new},name=dc
            [masquerading \\ \cite{aggarwal2019new}]
            [replay\\ attack \\ \cite{aggarwal2019new}]
        ]
        [routing with \\ blockchain \\ \cite{liu2019blockchain}
            [blackhole/ \\grayhole\\ \cite{liu2019blockchain}]
            [wormhole \\ \cite{liu2019blockchain}]
            [sinkhole \\ \cite{liu2019blockchain}]
        ]
    ]
     \draw[->] (dc.south) -- (deauth.north);
\end{forest} 
  \caption{Blockchain technology solutions can be categorized as group key distribution scheme, decentralized communication, and routing. These methods can be used to mitigate vulnerabilities, such as authentication, masquerading, wormhole, and sinkhole attacks. }
  \label{fig:BlockchainTechnology}
  \vspace{-10pt}
\end{figure}

\subsubsection{\textbf{Blockchain Technology Solutions}}
Blockchains have been used for implementing group key distribution schemes, decentralized communication, and routing as shown in Level Two of Figure~\ref{fig:BlockchainTechnology}. These methods help mitigate network vulnerabilities, such as authentication, masquerading, replay attacks, blackhole/grayhole, wormhole, and sinkhole attacks as shown in Level Three of the figure.
In a group key distribution scheme \cite{li2019blockchain}, a blockchain is used to distribute cryptographic keys to authorized parties. This approach can prevent unauthorized access to network communications, as the keys can be distributed securely and transparently. Blockchain can facilitate secure routing \cite{liu2019blockchain} in a network. Distributed ledger can provide a tamper-proof record of routing decisions and enable secure communication between nodes. This approach can effectively prevent routing table poisoning and person-in-the-middle attacks. Blockchain can be used to allow for decentralized communication~\cite{aggarwal2019new} between nodes in a network. This approach can prevent attacks that target central authorities or rely on centralized communication channels. 
Blockchain's tamper-resistant distributed storage properties can also create  
secure protocols, which is essential to protect UASs and their networks against potential threats.

Li et al.~\cite{li2019blockchain} developed a specialized private blockchain for GCSs communications aimed at distributing and preserving group key broadcast messages. This approach enabled them to formulate a secure and efficient group key distribution scheme for UAS networks. The effectiveness of the protocol was evaluated against two adversary models, and the results showcased the scheme's capability to safeguard against multiple types of attacks with minimal impact on time and storage resources.
Additionally, Liu et al.~\cite{liu2019blockchain} presented a routing approach that leverages blockchain technology to shield the network structure from exposure, even in cases where certain network peers are compromised. They employed the consensus mechanism found in blockchain applications to autonomously identify and counteract compromised nodes, thereby safeguarding the routing rules from deliberate alterations or broad disclosure.

Similarly, Aggarwal et al.~\cite{aggarwal2019new} proposed a system architecture designed to secure data distribution within an IoD framework, employing Ethereum blockchain technology. Their model supports secure, decentralized interactions between UAVs and users. Utilizing a blockchain framework to gather data from UASs, their proposed approach ensured the integrity, authentication, and authorization of collected data.

{\bf Non-UAV Specific Solutions}
Mohammed in \cite{mohammed2021hybrid} proposes a distributed security environment using blockchain to enhance security in IoT networks to protect against DoS attacks. This framework used cryptographic techniques, access control methods, and hashing to ensure the security of data transmission in IoT environments.

\begin{figure}[ht]
\vspace{-10pt}
\centering
\begin{forest}
for tree={font=\scriptsize,edge={->}}
    [Trust models
        [behavior monitoring \\ \cite{keshavarz2020real,ge2020provenance}
            [protocol-based \\ jamming \\ \cite{keshavarz2020real,ge2020provenance}]
            [PITM \\ \cite{keshavarz2020real,ge2020provenance}]
            [replay \\ attack\\ \cite{keshavarz2020real,}]
            %[Command\\Injection\\ \cite{keshavarz2020real,}]
            %[Fuzzing\\ \cite{keshavarz2020real,}]
            [blackhole/ \\ grayhole\\ \cite{,ge2020provenance}]
            [wormhole\\ \cite{,ge2020provenance}]
            [sybil\\ \cite{,ge2020provenance}]
        ]
    ]
\end{forest} 
  \caption{Trust models can be implemented using behavior monitoring techniques to mitigate software vulnerabilities, such as protocol-based jamming, PiTM, replay attacks, blackhole, grayhole, wormhole, and sybil attacks.}
  \label{fig:Trust Models}
  \vspace{-10pt}
\end{figure}

\subsubsection{\textbf{Trust models}}
An alternative approach to safeguarding UAS network links is to use trust models.
Figure~\ref{fig:Trust Models} shows that behavior monitoring are used to build trust models to address network vulnerabilities, such as protocol-based jamming, person-in-the-middle attacks, replay attacks, blackhole attacks, grayhole attacks, wormhole attacks, and sybil attacks.
This technique, increasingly popular among UAV swarms, involves monitoring the behavior of nodes within the UAS network. It calculates a trust score for each node, and those with scores falling below a predetermined threshold are deemed untrustworthy and removed from the network.

Keshavarz et al.~\cite{keshavarz2020real} introduced a method for assessing trust within a UAS, utilizing a central entity such as the GCS to continuously evaluate the UAVs' behaviors, including their travel routes, energy usage, and task completion. This enabled relative trust score calculation for the UAVs, allowing for the real-time identification of any unusual behaviors. The mechanism distinguishes between anomalous behaviors resulting from cyber-physical attacks and those that may arise from challenging environmental conditions, such as turbulence or irregular energy consumption, through the use of an audit unit.
This trust assessment strategy measures the performance of UAVs based on the audit unit's observations, taking into account the potential for uncertainty in these observations. The trust framework can detect and flag malicious UAVs engaged in cyber-security threats such as flooding attacks, person-in-the-middle attacks, and GPS spoofing in real time.
Ge et al.~\cite{ge2020provenance} used a trust-scoring system designed to identify a range of network-based threats, including black/gray hole attacks, Sybil attacks, DDoS attacks, and person-in-the-middle attacks.

{\bf Non-UAV Specific Solutions}
In~\cite{arabsorkhi2016conceptual} Arabsorkhi et al. proposed a decentralized trust model for IoT devices similar to that in human societies. These devices utilize past experiences to inform trust decisions. Without such history, devices collect opinions from their network peers. The nodes will proceed with the service if they receive positive feedback from their peers. Conversely, if the information gathered is inadequate, the node refers to its trust threshold to decide. Post-interaction, the device updates its records with the service provider's trustworthiness for future interactions. At any stage, if the acquired information is lacking or the trust level falls below the acceptable limit, the device will refrain from using the service. This method of gaining trust can also be implemented in UAV swarms.

\subsubsection{\textbf{Network Service Best Practices}}
\begin{sidewaysfigure}
\centering
\begin{forest}
for tree={font=\scriptsize,
    parent anchor=south,
    child anchor=north,
    fit=band,
    s sep=5mm,l=22mm,
    edge={->}
    }
    [Network service best practices
        [cryptography \\ \cite{ samland2012ar}, name=c
            [password breaking \\ \cite{samland2012ar}]
            [blackhole/ \\ grayhole \\ \cite{he2016communication},name=bgh ]
            [wormhole \\ \cite{he2016communication},name=wh]
            [sybil \\ \cite{he2016communication},name=syb]
            [sinkhole \\ \cite{he2016communication}, name=sin]
            [person-in-the-middle \\ \cite{he2016communication}, name=pitm]
            [masquerading \\ \cite{he2016communication}, name=mas]
            [fuzzing \\ \cite{he2016communication}, name=fuz]
            [protocol-based \\ jamming \\ \cite{hooper2016securing},name=pbj]
        ]
        [device/asset \\ management \\ \cite{he2016communication},name=rma]
        [fuzzy \\ technique \\ \cite{hooper2016securing},name=ft]
    ]
     \draw[->] (rma.south) -- (bgh.north);
     \draw[->] (rma.south) -- (wh.north);
     \draw[->] (rma.south) -- (syb.north);
     \draw[->] (rma.south) -- (sin.north);
     \draw[->] (rma.south) -- (pitm.north);
     \draw[->] (rma.south) -- (mas.north);
     \draw[->] (rma.south) -- (fuz.north);
     \draw[->] (ft.south) -- (pbj.north);
\end{forest} 
  \caption{Network service best practices can be implemented using cryptography, device/asset management, and fuzzy technique. These methods can be used to mitigate a large number of known vulnerabilities, such as password breaking, blackhole/grayhole attacks, wormhole attacks, sybil, person-in-the-middle, masquerading, fuzzing, and protocol-based jamming.}
  \label{fig:NetworkServiceBestPractices}
\end{sidewaysfigure}

It is essential to defend the UAV network and the associated network services utilized by the UAVs and other network entities from network link attacks.
This emphasis is recurrent across multiple studies in the literature. Most of the recommended network service best practices can be easily implemented within the UAS or the devices that support the UAV network.
Figure \ref{fig:NetworkServiceBestPractices} is a three-level tree listing ways network service best practices can be utilized to secure UAV network. Level Two outlines various methods to implement these practices, including cryptography, fuzzy techniques, and device/asset management. Level Three lists vulnerabilities these methods can mitigate, such as wormhole, Sybil, masquerading, and protocol-based jamming.

Samland et al.~\cite{samland2012ar} explored various approaches and methodologies pertaining to best practices in network service. 
These consist of using WPA2 with strong passwords and replacing the use of Telnet and FTP services with SSH.
He et al.~\cite{he2016communication} investigated ways of increasing WiFi network security, such as disabling SSID broadcasts and restricting network access only to devices with pre-registered MAC addresses.

It is recommended that network services be activated only for crucial UAS tasks and that the operating system and network services are always kept up to date.
Standard AR Discovery and Wi-Fi access points on UAVs are vulnerable to cyberattacks \cite{hooper2016securing,bonilla2018common}. 
Hooper et al.~\cite{hooper2016securing} investigated how to identify vulnerabilities in software services, such as DoS and buffer overflow attacks, that could be exploited via the network. Their research focused on utilizing a fuzzy technique to uncover these vulnerabilities in the Parrot Bebop UAV's software services during AR Discovery. They suggested a security framework tailored for Wi-Fi-based UAS to protect against cyber-attacks. For example, to prevent buffer overflow attacks, they recommended filtering the input the UAV receives over the network, thus ensuring that this input does not compromise the memory integrity of the network service.

{\bf Non-UAV Specific Solutions}
Samaila et al.~\cite{samaila2018security} emphasized the importance of educating end-users on cybersecurity best practices, enforcing strong passwords, and activating and supervising security event logging.
In~\cite{kamoun2005toward} Kamoun listed thirteen functional areas for best practices to maintain communication networks. 
Technicians need continuous training and skills development to maintain networks effectively. 
The author also emphasized predictive and preventive maintenance procedures, post-mortem and root-cause analysis, and efficient contractor management. 
Developing appropriate maintenance policies and organizational structures, ensuring leadership support, and using Computerized Maintenance Management Systems (CMMS) can be implemented for secure communication. 
These methods can also be implemented in the UAS network. 

\subsubsection{Research Gaps}
During the survey we identified that the network contained the most vulnerabilities and hence was the largest attack vector for adversaries to steal data or take complete/partial control of the UAV. Accordingly, most of the papers surveyed emphasized mitigating attacks in the network link, such as GPS (ADS-B) spoofing and jamming (DDoS). Specific to UAS, unencrypted ADS-B communications raised many security concerns and different defense strategies with respect to the smaller batteries on UAVs, which constrains their processing power. Due to the constraints of having a robust encryption scheme to validate the integrity of ADS-B data, a low-overhead, and robust multi-layer security framework development are open research gaps in UAS. Such frameworks would consist of a robust IDS at the network layer combined with simple backup methods (such as switching communication channels) in the event of an attack when a GCS detects that an aircraft's ADS-B may be compromised. 

Ongoing efforts are being developed to detect ADS-B spoofing attacks, but well-developed and comprehensive solutions are required. For example, physical-layer features classified as valid messages may provide security only if adversaries are unaware of the parameters, such as IQ (In-phase and Quadrature) samples or phases of specific aircraft messages. 
I and Q components describe signal's amplitude and phase, crucial for signal manipulation in communication.
IQ samples and phases may vary over time, but in some cases, IQ samples or phases are statically adjusted to optimize data transmission or interference effects. Future works implementing statistical or ML models should be developed based on less static signature-based features but based on robust dynamic features of an aircraft that are more difficult to spoof by adversaries. Such features could be intrinsic to the UAV or a specific module.

Secure routing protocols were investigated in UAS to ensure integrity, confidentiality, availability, and control of the flow of data transmitted over the network. These protocols help manage the communications between various components of a UAS, such as the flight controller, sensors, and payload, to support the mission of the UAS. The common theme among each routing protocol was using lightweight and simple algorithms in conjunction with packet leashing to prevent wormhole attacks. Interestingly, future internet architectures such as Information-Centric Networks (ICN) have been studied for vehicular ad-hoc networks (VANET) for scalable and reliable networks, which are particularly useful in multi-to-multi communications when swarms of UAVs are communicating with each other \cite{safwat2022survey}. 
ICN focuses on content, making it effective for UAVs as it enhances network resilience, supports scalability, reduces latency through caching, and improves security. These features make it perfect for the dynamic and mobile nature of UAV operations.
However, even though content in ICN may be encrypted, they are more susceptible to wormhole attacks as there was only one secure routing protocol for IoT devices in smart cities \cite{mick2017laser} found in ICN to prevent against packet leash mechanisms found in the literature. Hence, future research for lightweight and secure protocols in ICN-based UAANETs should address this gap for scalable and secure UAV networks. 


\subsection{Cloud/Server Attack Mitigation}
This section discusses measures to prevent unauthorized access to data collected by UAS and stored by third-party cloud providers. The Internet of Drones (IoD) has led to the use of cloud-based services to process data captured by UAS. However, this has also increased the risk of cyber-attacks on the data transmitted to the cloud. The topics covered in this subsection include encryption of the outsourced data and ensuring proper authentication and authorization of users accessing the outsourced data.

\subsubsection{\textbf{Encrypting outsourced data}}

\begin{figure}[ht]
\vspace{-10pt}
\centering
\begin{forest}
for tree={font=\scriptsize,edge={->}}
    [Encrypting outsourced data
        [encryption  \\ \cite{lin2018security,xu2015secure}, name=enn
            [data leakage \\ \cite{lin2018security,xu2015secure}, name=dl]
        ]
        [zero knowledge proof \\ \cite{lin2018security}, name=zkp
            [pilot identity leakage \\ \cite{lin2018security},name=pil]
        ]
        [secret key management \\ \cite{lin2018security},name=skm
        ]
    ]
     \draw[->] (enn.south) -- (pil.north);
     \draw[->] (skm.south) -- (pil.north);
     \draw[->] (zkp.south) -- (dl.north);
\end{forest} 
  \caption{Outsourced data can be encrypted to mitigate vulnerabilities in cloud/servers, such as data leakage and pilot identity leakage.}
  \label{fig:Encrypting Outsourced Data}
  \vspace{-10pt}
\end{figure}


Data should be encrypted before being transmitted to the Cloud to protect the confidentiality of information being outsourced from UAS networks to the Cloud.
Figure~\ref{fig:Encrypting Outsourced Data} is a three-level tree centered on securing outsourced data and its confidentiality at Level One; Level Two lists three methods to achieve it: encryption, secret key management, and zero-knowledge proof. Level Three of the figure lists the attacks those methods can mitigate.

Lin et al.~\cite{lin2018security} identified two privacy challenges in the Internet of Devices (IoD): location/identity privacy and outsourced data privacy. To address the first challenge, they proposed using lightweight and efficient symmetric key encryption algorithms, key management systems, and zero-knowledge proofs as potential solutions.
Drone location information was encrypted using lightweight and energy-efficient algorithms like Elgamal and Advanced Encryption Standard (AES).
Sensitive information during navigation was protected via zero-knowledge range proof to maintain confidentiality.
For the latter challenge, their solution was a lightweight identity-based encryption scheme, leveraging both asymmetric and symmetric key cryptography to secure data privacy and provide flexible access when necessary.
Xu and Zhu~\cite{xu2015secure} proposed a customized cryptographic tool to protect data outsourced to the cloud from networked control systems and to guarantee the integrity of results computed in the cloud.


{\bf Non-UAV Specific Solutions}
We note that this area has been extensively studied and proposed approaches may be relevant to the UAS domain.
Data-oriented attacks focus on stealing or corrupting data in the cloud/server via malware infections, phishing scams, and SQL injection. These attacks could be protected via data execution prevention (DEP) and address space layout randomization (ASLR)~\cite{morton2018security}. 
DEP monitors programs to make sure that they use system memory safely. ASLR randomizes the memory location of data, making it harder for adversaries to execute malicious code in server/cloud storage. Third-party auditors can also verify the integrity of dynamic data stored in the cloud \cite{meenakshi2014cloud}.  

Attacks that are possible in computer networks are also applicable in the Cloud. The most common threats are person-in-the-middle attacks, phishing, eavesdropping, sniffing, DoS, and DDoS~\cite{dou2013confidence, ahmed2014cloud}. Data stored in the Cloud/server can be secured using multi-factor authentication. Using two secret keys, identity-based encryption (IBE) and public key encryption (PKE), could enhance the security of cloud/server \cite{liu2015two}. These advanced security policies, access management, data protection policy, and security techniques \cite{chou2013security} can enhance UASs using public, private, and hybrid cloud resources or servers.  Other encryption techniques listed in hardware attack mitigation (Section~\ref{sec:hardwarevulnerabilitymitigation}), software attack mitigation (Section~\ref{sec:softwarevulnerabilitymitigation}), GCS attack mitigation (Section~\ref{sec:GCSVulnerabilitymitigation}), and network link attack mitigation (Section~\ref{sec:Networkvulnerabilitymitigation}) are equally applicable in encrypting outsourced data to cloud/server.


\subsubsection{\textbf{Authentication and Authorization}}

\begin{figure}[ht]
\vspace{-10pt}
\centering
    \begin{forest}for tree={
    font=\footnotesize,
    parent anchor=south,
    child anchor=north,
    fit=band,
    s sep=5mm,l=15mm,
    edge={->}
   % spaces the tree out a little to avoid collisions
    }[Authentication and authorization
        [proxy re-encryption \\ \cite{baboolal2019preserving},name=pre
        ]
        [homomorphic encryption \\ \cite{alzahrani2023protecting,cheon2018toward},name=he
            [data leakage \\ \cite{baboolal2019preserving,wazid2018design,alzahrani2023protecting,cheon2018toward},name=dl]
        ]
        [secure password/ \\ key encryption \\ \cite{wazid2018design},name=spke
            [location leakage \\ \cite{baboolal2019preserving,wazid2018design},name=ll]
        ]
    ]
     \draw[->] (pre.south) -- (ll.north);
     \draw[->] (spke.south) -- (dl.north);
     \draw[->] (pre.south) -- (dl.north);
\end{forest} 
  \caption{Authentication and authorization can be implemented via proxy re-encryption and homomorphic encryption to mitigate data leakage; and secure password and key encryption to mitigate location leakage. }
  \label{fig:AuthenticationandAuthorization}
  \vspace{-10pt}
\end{figure}

Proxy re-encryption, homomorphic encryption, and secure password/ key encryption are three ways authentication and authorization can be implemented to secure the cloud/server attack of a UAS system, as shown in Level Two of Figure~\ref{fig:AuthenticationandAuthorization}. 
Proxy re-encryption (PRE) is a cryptographic system that transforms encrypted data from one encryption key to another without first decrypting the data. 
Homomorphic encryption enables computations on encrypted data without decrypting it first.
These methods can be used to mitigate data leakage, as shown in Level Three of the figure. 
A secure password reduces the risk of unauthorized access to personal or sensitive information, enhancing overall security and privacy, and is designed to make it difficult for adversaries to guess or crack.

Baboolal et al. in \cite{baboolal2019preserving} used PRE to encrypt and decrypt data as it is transmitted between two parties. 
They proposed storing videos in the cloud using a proxy re-encryption technique. The proxy server can be configured only to allow authorized users to access the data, ensuring that the data is secure and protected from unauthorized access. 
The scheme involved generating a one-time pass key for viewing videos, with a trusted control center managing the key. 
Similar to outsourced data encryption, protections are implemented to stop unauthorized entities from accessing the data stored in the cloud.

Alzaharani et al.~\cite{alzahrani2023protecting} proposed a homographic encryption-based technique for secure communication in UAVs. Data that is encrypted is again encrypted with an additional key. Using this dual-key approach, even if an attacker obtains one key, they still need the second key to decrypt the data. Consequently, intercepting a single message will maintain the security of all other messages, making this system more secure than traditional single-key methods.

Cheon et al. in \cite{cheon2018toward} adopted a homorphic cryptography for controller, homomorphic authenticated encryption (LineHAE), that supports linear operation between ciphertexts, with fast encryption, evaluation, and verification procedures. It eliminates the potential risk linked to handling the secret key within the controller by removing the requirement to encrypt and decrypt data for the mathematical operation inside the controller.
LineHAE can detect attacks such as network attack, controller attack, tapping signal attack, and attack on encrypted data. This is effect in protecting against eavesdropping and forgery attacks, unlike homomorphic encryption alone that does not provide means to check whether the received signal at the drone side is authentic or compromised.

Wazid et al.~\cite{wazid2018design} designed an authentication scheme that allowed IoD/UAV users to access data from UAS service providers directly. Either the cloud server or a GCS registered each UAV before deployment. The proposed scheme secured passwords and biometric updates using authentication and key agreement protocols. Through UAV key management, the GCS  established pairwise keys between neighboring UAVs to secure their communication. This approach prevents privileged insider and offline password-guessing attacks, as well as user/server/UAS impersonation attacks and denial-of-service attacks.
Secure password/ key encryption \cite{wazid2018design} is critical for securing user accounts and preventing unauthorized access. Passwords and keys can be encrypted using strong encryption algorithms and stored securely to prevent theft or compromise. Multi-factor authentication can be used to provide an additional layer of security, requiring users to provide multiple forms of authentication (such as a password and a fingerprint) to access cloud resources.



{\bf Non-UAV Specific Solutions}
Blockchain technology has the potential to enhance the security of the cloud/server. One potential application is using blockchain to secure the stored data against tampering. Since each block in a blockchain contains a cryptographic hash of the previous block, it is extremely difficult to alter the data stored in a block without detection \cite{pavan2020server}. 
Smart contracts facilitate automated access control management as self-executing agreements, where the contract terms between the buyer and seller are embedded directly within the code.
They can be used to automatically grant or revoke access to server/cloud-based resources based on predefined conditions \cite{gupta2019cloud}. 


\subsubsection{Research Gaps}
The major issue in UAV systems implementing the cloud is that it is often not under one's control. Most of the cloud resources are controlled by a third party like Google, Amazon AWS, and Microsoft Azure. These companies are multi-billion dollar companies and emphasize the security and privacy of their customers. However, these services sometimes act as a black box, and some users might not trust them. A user can secure login credentials and data being stored to and from the cloud, but the user often has limited control once it is there. To monitor customers' security needs, it is possible to create a custom security measure based on their needs and allow users to monitor and protect their virtual environments \cite{hawedi2018security}. 
This can be achieved via Service Provider Attack Detection (SPAD) and Tenant Specific Attack Detection (TSAD) \cite{hawedi2018security}. SPAD enforced a security policy to ensure malicious traffic is not included while receiving virtual machine traffic. If the system detects malicious traffic, the VM is isolated, and the user/customer is notified about the incident. TSAD is a system that a cloud provider implements to provide cloud users with additional security measures based on their needs. 
UAV manufacturers who utilize cloud services ought to conduct thorough research on security measures to ensure a safe and secure environment. 

\subsection{Mitigation Strategies Described in Standards}
Several cybersecurity standards have been proposed and used; these standards are also relevant to UAVs. We present a list of publications, including NIST Interagency or Internal Reports (NISTIR), relevant to UAS security guidelines, recommendations, and standard specifications:
\begin{itemize}[leftmargin=*]
\item NISTIR 8323 (\textit{Foundational PNT Profile: Applying the Cybersecurity Framework for the Responsible Use of Positioning, Navigation, and Timing (PNT) Services}) \cite{bartock2021foundational}: Applying a cybersecurity framework to PNT (Positioning, Navigation, and Timing) services helps to identify, protect against, detect, and respond to potential risks. 
The deployed PNT profiles help organizations manage risk effectively in their systems and networks. 
    
\item NIST Special Publication 800-193 (\textit{Platform Firmware Resiliency Guidelines}) \cite{regenscheid2017platform}:
Platform Firmware Resiliency Guidelines guide vendors of computer systems, including manufacturers of clients, servers, and networking devices. It provides computer system vendors with a framework based on fundamental principles for safeguarding their platforms against firmware-based attacks, ensuring their systems' resiliency and integrity. 
This guide focuses on safeguarding firmware code and sensitive information like cryptographic keys and passwords against unauthorized access or tampering. It also helps identify any alterations or corruption of firmware and vital data, underlining the need for a recovery plan in the event of a compromise.

   
\item NIST Special Publication 800-161 (\textit{Supply Chain Risk Management Practices for Federal Information Systems and Organizations}) \cite{boyens2015supply}:
NIST SP 800-161 is a resource for organizations seeking to improve cybersecurity by identifying, assessing, and mitigating supply chain risks. The publication provides a comprehensive framework for implementing Cybersecurity Supply Chain Risk Management (C-SCRM) practices throughout the software development life cycle. By integrating C-SCRM into overall risk management activities, organizations can proactively identify and manage cybersecurity risks, ensuring the authenticity and integrity of critical data and firmware code. Furthermore, the guidelines offer practical guidance on protecting, detecting, and recovering firmware code and critical data, providing a holistic approach to managing cybersecurity risks across the supply chain. The guidelines are applicable at every stage of the software development life cycle, including research and development, design, manufacturing, acquisition, delivery, integration, operations and maintenance, disposal, and the overall management of an enterprise's products and services.
    
\item NIST Special Publication 800-44 (\textit{Guidelines on Securing Public Web Servers}) \cite{tracy2002guidelines}:
Servers are a highly sought-after target for malicious actors. To aid organizations in safeguarding their public servers, NIST SP 800-44 guides on installing, configuring, and maintaining secure server environments. The document promotes the adoption of security policies, standardization of software configurations, and the implementation of security awareness and training programs.

\item NISTIR 7682 (\textit{Information System Security - Best Practices for UOCAVA- Supporting Systems}) \cite{regenscheid2011information}:
NISTIR 7682 is a security guideline to protect voting integrity systems, and it could also be implemented in other systems when the security requirements are high. This document emphasizes Audit and Accountability, Identification and Authentication, and System and Communications Protection. 
   
\item NIST Special Publication 800-147 (\textit{basic input/output system (BIOS) Protection Guidelines}) \cite{cooper2011bios}:
NIST SP 800-147 is a recommendation system guideline for BIOS protection; these guidelines prevent unauthorized modification of BIOS by adversaries.
    
\item NIST Special Publication 800-53 (\textit{Security and Privacy Controls for Information Systems and Organizations}) \cite{blank2013nist}:
NIST SP 800-53 provides guidelines to secure information systems from various threats and risks, such as hostile attacks, human errors, natural disasters, structural failures, foreign intelligence entities, and privacy risks.
    
\item NIST Special Publication 800-218 (\textit{Secure Software Development Framework (SSDF) -Recommendations for Mitigating the Risk of Software Vulnerabilities}) \cite{souppaya2022secure}:
NIST SP 800-218 is a guideline to address software security vulnerabilities during the development stage of software applications. It recommends mitigating the risk of software vulnerabilities using a Secure Software Development Framework (SSDF). The framework is designed to help organizations build security into their software development lifecycle, from requirements gathering to testing and deployment. 
    
\item NIST Special Publication 800-83 (\textit{Guide to Malware Incident Prevention and Handling for Desktops and Laptops}) \cite{souppaya2013nist}:
NIST SP 800-83 offers recommendations to prevent and handle malware incidents on desktops and laptops, helping organizations improve their incident response capabilities. These guidelines emphasize the importance of addressing malware incidents and adopting defensive architecture methods to mitigate the impact of malware attacks.
    
\item ICSA-19-015-01 (\textit{Industrial Control Systems (ICS) Advisory}) \cite{cisa}:
ICSA-19-015-01 advises defending industrial control systems (ICS) from threats, finding and defending adversaries, equipping critical infrastructure owners, operators, and cyber defenders, and sustaining operational resilience. 

The advisory provides detailed information on the affected software versions, the potential impact of the vulnerability, and recommended mitigations. CISA recommends that organizations running affected software versions should update to the latest version, implement network segmentation, and restrict access to vulnerable systems. 

\item NIST Special Publication 800-63B (\textit{Digital Identity Guidelines}) \cite{grassi2016draft}:
NIST SP 800-63B is a guideline that provides requirements, recommendations, and guidance for using passwords for authentication. This document guides on the life cycle of authentication and the type of authentication process that can be used at various authenticator assurance levels (AALs). The publication is intended to help organizations better secure their digital assets by ensuring the trustworthiness and accuracy of digital identities.


\item NIST Special Publication 800-189 (\textit{Resilient Interdomain Traffic Exchange- Border Gateway Protocol (BGP) Security and DDoS Mitigation}) \cite{sriram2019resilient}:
NIST SP 800-189 on Resilient Interdomain Traffic Exchange (RITE) provides guidelines for securing inter-domain routing control traffic. It aims to prevent IP address spoofing and enhance DoS/DDoS detection and mitigation. The guideline outlines various technologies to address these vulnerabilities, including Resource Public Key Infrastructure (RPKI), BGP origin validation (BGP-OV), prefix filtering, source address validation (SAV) using access control lists (ACLs), unicast Reverse Path Forwarding (uRPF), remotely triggered blackhole (RTBH) filtering, flow specification (Flowspec), and response rate limiting (RRL).

The publication outlines the risks and threats to interdomain traffic exchange, including route hijacking, route leaks, and DDoS attacks, and provides recommendations for mitigating these threats. It includes guidance on implementing BGP security measures, such as route origin validation and BGPsec, to prevent route hijacking and leaks.
 
\item NISTIR 8301 (\textit{Blockchain Networks - Token Design and Management Overview}) \cite{lesavre2021token}:
NISTIR 8301 is a document that helps lower the barrier to studying, prototyping, and integrating standards and protocols related to both on-chain and off-chain tokens. 
This publication guides on token use cases and requirements, token design, token management, and token security. 

\item NIST Interagency report 7316 (\textit{Assessment of Access Control System}) \cite{hu2006assessment}:
NISTIR 7316 describes the most commonly used access control services. 
It outlines a methodology that includes scoping, risk assessment, baseline evaluation, vulnerability identification, testing, and documentation. The report also guides the selection of assessment tools and the development of a security plan to address identified weaknesses.
    
\item NIST Special Publication 800-123 (\textit{Guide to General Server Security}) \cite{scarfone2008guide}:
NIST SP 800-123 provides guidelines to secure servers by ensuring how server operating systems (OS) should be deployed, configured, and managed to meet security requirements.
The publication provides detailed information on best security practices for server administrators, including guidelines for securing web servers, database servers, email servers, and directory servers. 
    
\item NIST Special Publication 800-63-3 (\textit{Digital Identity Guidelines}) \cite{grassi2017draft}:
NIST SP 800-63-3 is a guideline for digital identity services that includes identity proofing and authentication of users. The guidelines include several levels of assurance (LOA) for identity proofing and authentication, ranging from low to high, depending on the level of risk associated with the transaction. 

    
\item NIST CVE-2017-12819 (\textit{National Vulnerability Database}) \cite{nvd}:
NIST National Vulnerability Database (NVD) is a repository of standards-based vulnerability management data using Security Content Automation Protocol (SCAP) and consists of security checklist references, security-related software flaws, misconfigurations, and impact metrics. 

\item NISTIR 8397 (\textit{Guidelines on minimum standards for developer verification of software}) \cite{black2021guidelines}:
NIST developed NISTIR 8397 in consultation with the National Security Agency (NSA). It is a guideline that recommends software verification techniques and is applicable to achieve a minimum standard. The guidelines cover various topics, including code review, testing, and vulnerability scanning. 
    
\item NIST Special Publication 800-95 (\textit{Guide to Secure Web Services}) \cite{singhal2007nist}:
NIST SP 800-95 discusses security mechanisms in web services and how they could be robust against attacks.
This guide provides a detailed overview of web service technologies, including SOAP, XML, and REST, and offers recommendations for securing each of these technologies.

    
\item NIST Special Publication 800-53B (\textit{Control Baselines for Information Systems and Organizations}) \cite{force2020control}:
NIST SP 800-53B is a guideline that provides a control baseline that helps an organization identify security and privacy control to manage risk and satisfy security and privacy requirements. 
The publication outlines a risk-based approach to security and privacy control assessment and emphasizes the importance of continuous monitoring and ongoing assessment. 

    
\item NIST Special Publication 800-63A (\textit{Digital Identity Guidelines Enrollment and Identity Proofing Requirements}) \cite{grassi2017digital}:
NIST SP 800-63A is a guideline document describing enrollment and identity verification for use in digital authentication. It focuses on identity assurance level requirements and identity resolution, validation, and verification. 
     
\end{itemize}

These standards can be implemented during the design, development, and operation of UAVs to improve the security of UAS. Table~\ref{tab:MitigationStandardsReduced123} lists the strategies and explains how they can be implemented in the UAS context to address the vulnerabilities in UASs. 

\section { \textbf{Discussion}\label{Discussion}}
In this section, we present and analyze some recently proposed enhancements and concepts that could strengthen UAS cybersecurity. We also reflect on lessons learned from existing studies and practical applications in the real world.

\subsection{Regulatory Compliance}
Regulations can be established to mandate the use of Remote ID for UAVs, and these regulations are a part of the broader framework in Integrated Airspace Management.

\subsubsection{Remote ID}
Remote ID, or Remote Identification, is a digital identifier that can be used to identify and broadcast specific information, such as UAV identification number that relevant authorities can access. 
In the US, FAA introduced Remote ID in December 2019~\cite{faa_remote_id_2021}. Other countries and aviation organizations have also developed or implemented their Remote ID standards and regulations~\cite{airsight_remote_id_2023}.
The development of Remote ID standards has also been supported by industry groups~\cite{astm_identification_tracking_2020,astm_f3411_22a}. 
%This standard was made with input from manufacturers, technology companies, and regulatory agencies to meet the needs of diverse users and regulatory bodies.

%Integrating functionalities that enable UAVs to transmit identification data, geographic location, and performance metrics to ground stations or other airspace users during flight can enhance UAS security. 
%This communication could provide critical information to ground control units and nearby airspace entities, potentially safeguarding the UAVs from inadvertent collisions, navigational errors, or unforeseen operational challenges.
Remote IDs operate similarly to automobile license plates. These digital license plates provide airspace awareness to regulating agencies, government officials, and law enforcement~\cite{faaremoteID} if it is broadcast along with identification info, such as location, registration number, and device details. 
%Each UAV can have individual unique remote IDs, or multiple UAVs under the same owner can share a single registration number for UAVs used in recreational operations. If UAVs do not have broadcast units built in, they could also add a remote identification broadcast module. 
%Remote ID can facilitate rule implementation, and it may not be necessary in some situations. 
Remote ID can be used to facilitate rules.
%, but it may not be necessary in some situations. 
For example, in the US, the FAA has recognized special areas called FAA recognized identification areas (FRIA) where UAVs are not required to broadcast their identification number~\cite{faaremoteID}. 
%Integrating remote ID enables UAVs to transmit identification data and performance metrics to GCS or other airspace users, potentially safeguarding them from inadvertent collisions, navigational errors, or unforeseen operational challenges.
A Remote ID broadcast could have several elements along with ID numbers such as GCS longitude and latitude, GCS, UAV altitude, UAV longitude, and latitude, the emergency status of the UAV, time mark (UTC when the unmanned aircraft or control station was at a particular set of coordinates), and velocity \cite{faaremoteID}. 
Some of the advantages of using remote ID are:
\begin{enumerate}
\item{Enhanced safety:}
By providing real-time tracking and identification of UAVs, Remote ID can help prevent accidents caused by mid-air collisions or other unsafe behaviors. In addition, emergency responders can use Remote ID information to locate and respond to incidents involving UAVs quickly.
\item{Improved security:}
 Remote ID can help detect and prevent unauthorized or malicious UAV operations in sensitive areas, such as airports and other critical infrastructure sites. By providing authorities with the capabilities of real-time identification and tracking, Remote ID can help prevent criminal activities.
\item{Enhanced public trust:}
Remote ID can help address concerns about privacy and security related to UAV operations by providing a means for the public to identify UAVs in their vicinity. This can help reduce incidents of UAV induced personal privacy violations and enable the public to report suspicious or unsafe UAV activities.
\item{Expanded operational capabilities:}
By enabling the safe integration of UAVs into national airspace systems, Remote ID can open up new applications for UAVs, such as package delivery, inspection services, and emergency response. This can significantly benefit industries, such as logistics, agriculture, and public safety.
\end{enumerate}

The use of Remote ID can significantly improve the security of UAS systems. However, it can also increase the potential attack surface (security and privacy) as there is more information that is transmitted where there was earlier none. This duality warrants further investigation to identify critical gaps in research and understanding of increased attack vectors.

Some of the approaches to make the use of Remote ID more secure and private are: a) encrypt identification and location data, unlike ADS-B, which broadcasts in plaintext. Remote ID can be encrypted in contrast with the the open broadcasting issues of ADS-B, thus enhancing safety and security.  
b) Transmit only necessary, non-sensitive information for compliance, such as the UAV's ID, location, and altitude. 
c) Limited receiver range, or tiered access, which can be used to implement different levels of access. For example, the ATC may have access to comprehensive data, whereas other leisure UAV enthusiasts can only see limited information. 
d) If implemented in compliance with standardized privacy regulations and handled correctly, location privacy can be strengthened. 

\subsubsection{Integrated Airspace Management}
Integrated Airspace Management (IAM) represents a comprehensive methodology for regulating and synchronizing airspace utilization by diverse entities, including UAVs with commercial, military, and private aircraft~\cite{namuduri2023digital}. Within this framework, IAM can be tailored to facilitate a more granular segmentation of airspace, accommodating various classes of UAV operations, such as commercial, recreational, media, and entertainment. 
This necessitates communication and coordination between all airspace operators and management systems, as well as shared flight plans and status updates. Remote ID  is imperative to ensure UAVs operate safely and within the legal and regulatory framework.
Robust IAM systems are critical for safely integrating UASes into airspace alongside traditional manned aircraft.


\subsection{Lessons Learned}
Our extensive survey provides a comprehensive understanding of the prevailing UAS landscape and approaches in allied areas that can be used to improve UAS security and privacy. These insights provide a foundational understanding of the current landscape, notable trends, successful practices, and areas requiring attention or further exploration. By examining these lessons, we aim to refine the perspective on the subject matter, contributing to a more effective and holistic approach moving forward. In our attempt at being comprehensive, we also learned relevant lessons from allied fields. The objective is to induce the idea of diverse, cross-disciplinary strategies that could be adopted or adapted to bolster UAV security. 

%
\input{./table/MitigationStandardsReduced.tex}
%

Each phase of UAV operation is susceptible to vulnerability and requires meticulous attention to security. Notably, the launch phase of the UAS operation presents the most significant risks, demanding heightened security protocols to ensure safety and integrity. During this critical phase, maintaining robust security measures is crucial to avoid severe vulnerabilities and potential compromises.
When a UAV enters emergency mode, its security vulnerabilities significantly increase, making it the phase where it is most susceptible and at a higher risk of crashing. 
Hence, it requires additional attention and increased watchfulness.
Planners and operators of autonomous flight activities must exercise increased caution and implement robust safety protocols when a UAV transitions into emergency mode. 
Research to develop strong security methods for UAS software to guarantee safe UAV piloting, particularly in the face of specific threats, such as malware infections, firmware attacks, and forced application shutdowns, is essential. This includes the process of verification of autonomous flight plans both during flight and upon landing. Beyond this, we also discuss lessons learned in each UAS component in what follows. 

 
{\bf Hardware:}
Hardware vulnerabilities are detected by analyzing the behavior of hardware devices, such as sensors, and comparing them with established normal operational parameters. For instance, GPS devices are among the most vulnerable, with GPS spoofing being a prevalent and relatively easy method of attack.
Building effective detection mechanisms requires a large dataset and a comprehensive knowledge base for improved efficiency. 
This large dataset may not be obtainable given the diversity of UAVs/UASs, with numerous heterogeneous settings and a range of varied scenarios, thus resulting in large misclassifications.
We did not find any work that discusses/addresses these concerns, which are important to be addressed. 
In our survey, we did not find any standards for hardware quality control, supply chain, and device disposal after the end of a UAV life cycle.
ISO 9000~\cite{iso9000} and ISO 9001~\cite{iso9001} are generic standards for quality management and quality assurance, which can be used for UAVs to secure hardware (design, architecture, manufacturing) by using quality management systems during their design, production, and maintenance. There is scope for further research in this dimension. 


{\bf Software:}
Most of the state-of-the-art is aimed at securing UAV software centered around preventing tampering. This involves strategies such as fortifying the software through shielding techniques, employing cryptography to hinder tampering efforts, and implementing robust access control measures to restrict software accessibility exclusively to authorized personnel.
An attacker can also interfere with the operations of UAV software by disrupting its control flow. To avoid this problem, detecting if the UAV software is tampered with or has a vulnerability that an attacker could exploit is important. 


UAV software should be able to run in isolation so that adversaries cannot directly modify the execution code from another process. 
Researchers have been utilizing container-based isolation for UAV software due to its lightweight nature, as it doesn't require a full OS for each application. However, this approach has drawbacks compared to VMs, notably lower security since containers share the same OS kernel.
Other alternative approaches can be better suited to the low power limitations of UAVs, such as uni-kernels, serverless computing, and micro VMs~\cite{tan2020towards}.

Although not thoroughly explored, embedded system software protection techniques can be applied to UAVs since both use dedicated computing hardware and software to execute real-time functions and tasks. 
Static code analysis, storing essential code in non-writable memory, and employing components that meet industry-specific security standards such as using Federal Information Processing Standard (FIPS) 140-2~\cite{FIPS140-2} to validate the effectiveness of cryptographic hardware are methods used to protect embedded system software, and they can be applied to UASs. 
UASs use tailored proprietary or open-source system software, such as Linux or FreeRTOS, depending on the application, cost, flexibility, and security requirements. Each type of software presents unique security constraints and challenges that should be studied.


%Machine learning techniques work well in detecting attacks. However, they are costly and unsuitable for resource-constrained devices like recreational UAVs. 
%More research is needed to integrate efficient machine-learning methods in low-power UAVs.
%Using machine-learning techniques is not optimal in UAVs, especially small UAVs, due to their limited computational power, battery capacity, and payload constraints, which restrict the use of advanced, resource-intensive AI systems.

Although machine learning techniques effectively detect attacks, they can be expensive and impractical for resource-constrained devices such as recreational UAVs, especially smaller ones. These devices have limited computational power, battery capacity, and payload constraints, making implementing advanced resource-intensive AI systems challenging. Rule-based access control, anomaly detection, or reduced complexity ML models need to be developed for such low-capability UAVs. 

Explainable AI (XAI) allows machine learning models to be explained to humans clearly and understandably. XAI can be used to provide transparency about UAV decision-making, such as avoiding obstacles or choosing routes. This level of transparency helps build trust by providing clear insights into AI decision-making during complex situations.

Lastly, a big takeaway is that stakeholders must ensure that the software and configurations are always upto date to prevent zero-day and other pertinent malicious attacks. 

{\bf GCS:}
Our survey reveals a notable absence of studies focusing on protecting the GCS. 
Robust environmental measures and enhanced disaster recovery strategies are necessary to protect the GCS and mitigate its vulnerability to natural disasters.
We recommend a mandatory annual GCS audit encompassing physical and software security aspects. Additionally, employees must receive comprehensive training, emphasizing continuous updates to their knowledge and skills in this rapidly evolving threat landscape.
%UAS are at risk of data theft or control hijacking via their communication networks, which are the most vulnerable element. Studies focus on preventing attacks on the network link, such as GPS spoofing and DDoS. 
Since GCS and UAVs often interoperate in the open and communicate via wireless links, they are susceptible to eavesdropping, interception, and disruption. Autonomous UAVs depend on decision-making algorithms or AI, which are compromisable and may lead to unpredictability and vulnerabilities, especially in complex or dynamic environments.

%Contemporary research is yet to be conducted to adequately secure GCS, which plays a pivotal role in managing UAV operations.
Software in the GCS should be protected using antivirus and firewalls. GCSs are also prone to physical attacks, such as theft, vandalism, terrorist attacks, and destruction from natural calamities. 
%GCS requires regular maintenance and audits to ensure physical and cybersecurity.
Data stored in the GCS should be consistently and periodically backed up within the cloud. 

{\bf Network:}
Protecting the communication channel for UAV communication requires achieving the Confidentiality, Integrity, and Availability (CIA) triad. In the literature, confidentiality was achieved via encryption and secure communication protocols, such as SSL. Anomaly and intrusion detection techniques and tamper detection methods such as checksums were used to ensure integrity. Availability was achieved via redundancy and robust network infrastructure. 

%Addressing specific vulnerabilities within the UAV communication and navigation systems is imperative, like other systems. 
%Ensuring the security of communication and navigation systems is essential for maintaining a secure UAV system.
One of the main concerns with UAVs is the vulnerability of their ADS-B system. The ADS-B signal is not encrypted by standard and doesn't use authentication mechanisms, which makes it vulnerable to unauthorized tracking and spoofing. UAVs are also exposed to vulnerabilities in SATCOM, which can be exploited through various attack vectors, including jamming and interception.
The dependence on GPS signals for accurate navigation creates vulnerabilities related to signal manipulation and DDoS attacks.

In extended aerial operations, UAVs often communicate over LTE or 5G networks. To ensure uninterrupted and seamless communication when UAVs traverse vast geographical areas, they should undergo a transition of connection from one base station to another, a process known as `handover' or `handoff.' The use of UAS with other communication technologies, such as cellular, satellite, and optical communications needs to be assessed to see if they add to the attack surface.

{\bf Cloud/Server:}
Non-UAV measures to protect data in the cloud/server are equally applicable in the UAV domain. We have observed the implementation of cryptographic measures to protect access to cloud or remote servers and data encryption at third-party locations. While the cloud's distributed storage enhances reliability, it simultaneously expands the attack surface, and data in transit between these locations remains susceptible to interception. Additionally, since cloud providers are third parties, UAS operators typically lack the rights and capabilities to manage these security aspects.

While selecting a cloud provider, it is essential to have Service Level Agreements (SLAs) that are clearly articulated. These SLAs can emphasize critical areas, such as robust security measures, reliable uptime, and comprehensive data management policies, ensuring they meet all relevant compliance standards. Manufacturers of UASs who work with cloud service providers should regularly assess and manage the risks associated with their cloud services to ensure they align with security and operational requirements.

{\bf Others:} UAV operations generally have less stringent requirements than manned aircraft, though some countries do mandate a remote pilot certificate for commercial or business drone use (such as the FAA Part 107 drone license). These licenses are relatively accessible and affordable, entailing a two-hour test and a modest fee~\cite{UAVCoach2023}. This process is significantly easier compared to the journey of becoming a commercial pilot, which can cost around \$24,000~\cite{ThrustFlight2023} and take about two years~\cite{ATPFlightSchool2023} in the US.
%Commercial aircraft pilots are categorized into various roles, such as charter pilots, airline pilots, and cargo pilots, each with distinct qualifications and specific requirements necessary to fulfill their respective duties.
UAV pilots typically receive less extensive training and regulatory scrutiny than commercial airplane pilots, who must complete rigorous and comprehensive training, including hundreds of flight hours and strict certification processes. 
%UAV operators must receive proper training and obtain certification from relevant authorities. 

\section { \textbf{Conclusion}\label{Conclusion}}
This paper presented a comprehensive study of threats in UASs and proposed mitigation strategies. Since every component of a UAS is prone to attacks from adversaries, threats to UAS begin in the supply chain and extend way beyond UAV flight. This presents a plethora of attack vectors and security concerns. To correctly identify the most crucial research efforts, this survey methodically defined the risk impact on UAS hardware, UAS software, the ground control station, network links, and the cloud to protect UASs from adversaries. We also discuss pertinent mitigation strategies proposed in the literature, including the strategies that are proposed in allied domains and relevant standards--we are the first to do so. Our survey will ensure that practitioners and researchers do not reinvent the wheel, but can concentrate on solving novel security and privacy challenges in UASs.    

As the UAS ecosystem develops, future technologies such as internet architectures, blockchain mechanisms, machine learning, and artificial intelligence-based solutions should be investigated appropriately for security and privacy vulnerabilities. 
%For example, since UAVs may participate in ad-hoc networks, users must be cautious against attacks specific to that technology, such as content poisoning. 
%Additionally, as UAV swarms grow, systems employing blockchain technologies for secure routing, access control, and anti-tampering should scale accordingly by implementing layered and scalable blockchains. 


